Be greedy and learn: efficient and certified algorithms for parametrized optimal control problems

We consider parametrized linear-quadratic optimal control problems and provide their online-efficient solutions by combining greedy reduced basis methods and machine learning algorithms. To this end, we first extend the greedy control algorithm, which builds a reduced basis for the manifold of optimal final time adjoint states, to the setting where the objective functional consists of a penalty term measuring the deviation from a desired state and a term describing the control energy. Afterwards, we apply machine learning surrogates to accelerate the online evaluation of the reduced model. The error estimates proven for the greedy procedure are further transferred to the machine learning models and thus allow for efficient a posteriori error certification. We discuss the computational costs of all considered methods in detail and show by means of two numerical examples the tremendous potential of the proposed methodology.

==> data/heat_equation/analysis_results_errors.txt <==
1	1.0285467766698208e-07	1.638032321885193e-07	2.822366300878757e-06	3.963567781545442e-05	1.4039857502257e-05	0.00029376124981222215	2.147685480623019e-06	2.5676101336315644e-05
2	7.69758681107039e-08	1.216306475436528e-07	1.45692741003566e-06	2.1381654176326703e-05	1.9267264806169634e-05	0.0003690443597978842	1.6948068435196585e-06	2.2634167544118624e-05
3	2.2079531541388684e-07	3.5622108074428107e-07	4.869357096048328e-06	4.177739630843515e-05	7.441010825425398e-06	9.974849081945964e-05	6.058144865517594e-07	1.139746283667526e-05
4	1.5889822327964873e-07	2.552226751425131e-07	2.2865432389650907e-06	2.1292254761108045e-05	6.438662746987378e-06	0.0001293574489374767	1.3623493855103174e-06	1.8173107653166895e-05
5	7.327664002232103e-08	1.156086377714617e-07	1.1106482747306472e-06	1.4792958145450764e-05	2.0277092705988003e-05	0.0003810676744558262	1.338794784948853e-06	1.7519018288541362e-05
6	1.4675224805177324e-07	2.3540599547162325e-07	2.2675997020973534e-06	1.810038798265006e-05	8.10540520939114e-06	0.0001673282532506646	1.514131057847651e-06	1.9377662507061504e-05
7	1.883070047306955e-07	3.032079190899939e-07	2.728107623565102e-06	2.651310440855328e-05	1.4410335745543209e-06	3.0566163726086594e-05	7.904961360979866e-07	1.4508756165871215e-05
8	1.653939274363693e-07	2.658211205078081e-07	2.3565138509737193e-06	2.4108471067722753e-05	5.474515865562492e-06	0.00010838532225804836	1.1918797435746279e-06	1.67382533284555e-05
9	7.05130170125403e-08	1.1111147341229223e-07	9.053411235309759e-07	9.582690888721156e-06	2.109172602540329e-05	0.00039042615914615766	1.052320358332494e-06	1.3301674036911137e-05
10	2.0727526729781318e-07	3.341593283176018e-07	3.469368059480131e-06	2.0686872888580188e-05	3.2698181478774773e-06	4.338627240817427e-05	1.1802597415432472e-06	1.776079969301723e-05
11	3.2967040909220736e-08	4.963106240740823e-08	3.436318831366534e-06	2.1758417583453317e-05	6.29755795483584e-05	0.0005566280839140989	6.701297534042119e-06	5.243235218627401e-05
12	3.1568828912749516e-08	4.779971821528711e-08	3.7468992183019287e-06	2.9070100508551007e-05	6.940463220202882e-05	0.0006175705001557398	1.8977741252770777e-06	1.9436566631279554e-05
13	4.602909201782411e-08	7.12658656886296e-08	5.466979495299801e-06	5.912706331282351e-05	1.5937737997430362e-05	0.00019137391618420435	2.276652542948651e-06	1.4824315024393592e-05
14	3.809194881854684e-08	5.779764436020616e-08	2.711817715885191e-06	2.8760304713463452e-05	2.9179021382199518e-05	0.0002529294900952915	1.960964448542191e-06	3.0975364454609125e-05
15	3.1429207993670616e-08	4.765843768609485e-08	3.7329391692297708e-06	3.0444981137670046e-05	6.957698143550916e-05	0.0006200543268203706	1.660057797442605e-06	2.25542268178784e-05
16	3.677809437033839e-08	5.562398801637418e-08	2.555500358443649e-06	2.3921567123125723e-05	3.785900828693908e-05	0.00033133038551202363	1.987135197117436e-06	1.6996389497668068e-05
17	4.163616326676025e-08	6.37660957256989e-08	3.791627222817385e-06	4.356429534821398e-05	7.548687751210483e-06	5.92513395920604e-05	4.5032480957226e-06	6.190435409663817e-05
18	3.883305407777884e-08	5.9035344253065045e-08	2.881494582445655e-06	3.17758877239855e-05	2.440358891158816e-05	0.00020952993177874806	2.849555163817776e-06	4.2056855247566796e-05
19	3.133537190008885e-08	4.7573734828460904e-08	3.7157989650868226e-06	3.155250385520923e-05	6.956276289661515e-05	0.0006207263256637066	2.001307429547419e-06	2.715064464762025e-05
20	4.4148822126988897e-08	6.804760842832971e-08	4.7483456001401104e-06	5.327522097633261e-05	7.031966920341716e-06	9.906623525078199e-05	2.3098087035773794e-06	3.676029399170693e-05
21	7.102657757039798e-09	1.1428180544086284e-08	1.0185600176403989e-05	0.00020084052081897086	1.647124769959159e-05	0.00027762862538241315	4.4581636751000347e-07	8.393389860402556e-06
22	5.659168287138424e-09	9.05380829951939e-09	8.787680067760382e-06	0.00017851386670285325	3.696616940982842e-05	0.0006627474632200978	1.0848034577026614e-06	1.8987607894667234e-05
23	1.3659431213660369e-08	2.221683835373926e-08	2.2311227965212893e-05	0.00037496405540773085	2.0912660937367094e-06	3.66331400245768e-05	8.299795898931279e-07	1.2266669798760332e-05
24	1.0218866153175017e-08	1.655552971741691e-08	3.3521967248226933e-06	5.7020664487447054e-05	9.755539166187253e-06	0.00016580292214689316	2.7629680952085493e-07	2.910895708048952e-06
25	5.4520092856968795e-09	8.713170887619816e-09	8.333467717166019e-06	0.00017021916214818221	4.0259284762016087e-05	0.000727415423058036	8.576504009411299e-07	1.4210581093625246e-05
26	9.543773118307393e-09	1.5444693529541257e-08	5.672637090903924e-06	0.00010707674523588802	6.498394540121535e-06	0.0001156356466873868	2.362141534012807e-07	4.101217196524338e-06
27	1.1853459026627443e-08	1.9245194757636362e-08	7.887964035298319e-06	0.00012650207734669932	1.1389384211336287e-05	0.00018394435552780458	1.667152766552275e-07	2.021935523831947e-06
28	1.0579901733703852e-08	1.7149600769631986e-08	2.5701196267122637e-06	3.249300478700751e-05	1.0896554387003217e-05	0.00018240059850759303	2.949623282532501e-07	2.7814726949600075e-06
29	5.29700751067064e-09	8.458328197776925e-09	7.953218259509062e-06	0.00016315549513510512	4.277605407260507e-05	0.000777360740718414	5.839965238596655e-07	8.527481523574023e-06
30	1.2907839312057526e-08	2.098013309029086e-08	1.577596874163512e-05	0.00026469600080159704	7.4257244354104244e-06	0.00011869375065504117	7.590162149991562e-07	8.666350361346406e-06
31	1.9073855368920997e-08	3.1802033336440127e-08	5.59032516956022e-06	9.082483343208269e-05	5.639787779301532e-06	5.750715073918759e-05	2.766802480362511e-06	2.732254866226968e-05
32	9.653768783494788e-09	1.666838834009418e-08	6.7595340983956254e-06	0.00010807941897526605	2.076775126324738e-06	4.9530528095559824e-05	1.7353955394508622e-06	1.6985353208507826e-05
33	7.080857388620192e-08	1.1362221676730367e-07	5.898871042967792e-06	7.874320905562329e-05	8.816193894479479e-06	9.888191068138958e-05	7.086074357753543e-07	1.4430963382594862e-05
34	4.33719032945297e-08	7.022313191790689e-08	5.751350840930417e-06	5.6242269158553e-05	3.951163592058109e-06	9.105564396884398e-05	1.1111759435250663e-06	2.1416475379783687e-05
35	8.796594111203049e-09	1.517146626771982e-08	6.637704404069905e-06	0.00010578599518915959	2.7168813365476257e-06	6.21864853603027e-05	1.755114816505092e-06	1.6997616000389278e-05
36	3.801867764608097e-08	6.17584800075398e-08	4.471153948381639e-06	3.62556932063709e-05	4.704716820620518e-06	8.835610333029566e-05	1.4101766832233938e-06	1.5003989497717587e-05
37	5.638796615039836e-08	9.080916306961918e-08	7.90367618172113e-06	9.754976839821505e-05	5.509687295368019e-06	9.81937302477303e-05	1.4159665776708036e-06	2.8029341559099745e-05
38	4.624164573991523e-08	7.476134438539805e-08	6.422531255010884e-06	6.799000230499427e-05	3.845803199724887e-06	9.253371583781467e-05	1.3436719178368262e-06	2.6344765041586526e-05
39	8.330482252717553e-09	1.4287834925649649e-08	6.483903742566349e-06	0.0001030981703473628	3.5981863520058917e-06	7.37957134176598e-05	1.818530471647467e-06	1.748190090048838e-05
40	6.480429087816842e-08	1.0412303022663785e-07	7.434992763452862e-06	9.723710601834806e-05	7.650978187260138e-06	0.00010054324606529973	7.860035799260312e-07	1.6664685436876123e-05
41	1.3228828075144047e-08	2.1183501818578036e-08	5.303732642306448e-06	8.199425088968938e-05	1.4903857276540974e-05	0.00016695202513957155	2.153179298881518e-06	2.022397815857045e-05
42	1.828070172749077e-08	2.8217281538770957e-08	6.9471942286050974e-06	0.0001009460750779008	1.0932753555992392e-05	0.00011149442225015013	1.136990789910387e-06	1.1179323635128373e-05
43	2.718541938765849e-08	4.4002256424194015e-08	9.696795882414677e-06	0.00012179038057859984	1.1904794039085597e-05	0.00011526839398142987	3.7106805072996476e-07	7.340912694546767e-06
44	1.3574360982043764e-08	2.3216114436772358e-08	6.938582707785197e-06	6.845494798154932e-05	7.224699789183667e-06	0.00013189427460107682	1.4591228734027491e-06	2.333214732805104e-05
45	1.9128337699554607e-08	2.944778861173361e-08	6.8685372007194e-06	9.89330063346596e-05	9.722942916033277e-06	9.749405413675141e-05	1.2264843353203725e-06	1.2070641078376589e-05
46	1.192199053119541e-08	2.0587617926587475e-08	5.093702456133527e-06	4.2439909985114345e-05	9.774324993011479e-06	0.00014833507142460208	1.8677877430256408e-06	2.0178053584249917e-05
47	1.9420195614038966e-08	3.216078468754244e-08	1.0258717542164299e-05	0.0001207203760297327	5.4039565866381454e-06	0.00010025426568072669	9.384749131794092e-07	1.9124656540622346e-05
48	1.469068639574515e-08	2.494117156506213e-08	7.877552154850526e-06	8.248775365386281e-05	5.983133368454798e-06	0.00012305667533253327	1.3954873963944044e-06	2.508111068495958e-05
49	1.9776773635871296e-08	3.03946550126852e-08	6.74058600452487e-06	9.646090148927041e-05	8.696269960279687e-06	8.592866318485432e-05	1.3576384662591823e-06	1.3466115335787363e-05
50	2.3864255900670597e-08	3.89325403368936e-08	1.058944675226815e-05	0.00013057479193793428	9.092150927129678e-06	0.00010158487565502522	5.259966692395262e-07	7.981924959327239e-06
51	1.1052529423775212e-07	1.7639964386092055e-07	3.0167404620929927e-06	3.0557448286165444e-05	1.3057812121432002e-05	0.0003075760401388162	2.2082100246958992e-06	3.053798036786121e-05
52	8.473987689651553e-08	1.3424396419673388e-07	2.165944983999646e-06	2.3835317164193303e-05	1.4972162154750387e-05	0.0003304025185932542	9.847552718367563e-07	1.2147954764316274e-05
53	2.2816198585960863e-07	3.689134885721945e-07	3.148609668713725e-06	2.9762749573336588e-05	9.973479958843347e-06	0.00012040727558749311	4.5134431252510843e-07	7.880576167728695e-06
54	1.664001508112188e-07	2.678269572869338e-07	3.2178926234401905e-06	3.692443223498243e-05	7.849325830555545e-06	0.00018305509052545245	5.783728020156959e-07	1.1368024942020058e-05
55	8.105314678770335e-08	1.2822210435307642e-07	2.2182434650264408e-06	2.7674109264241694e-05	1.5353094595139658e-05	0.0003325769899187598	7.944571775429992e-07	9.465006737772797e-06
56	1.5428610430094558e-07	2.4800144613812185e-07	3.1711335400083315e-06	3.1230444035963906e-05	9.428319298621345e-06	0.00021944815575756143	7.858278226590507e-07	9.883477871102501e-06
57	1.957397811894359e-07	3.1584638424788607e-07	3.41445720136925e-06	4.8353107740800964e-05	2.8211106927943896e-06	7.832186587141128e-05	1.3781102493186203e-06	2.1021440861581932e-05
58	1.7287965458654328e-07	2.7843149716062594e-07	3.268926425834507e-06	4.049779664236848e-05	6.855277250334187e-06	0.00016155981665232595	6.129561837432875e-07	1.2913844098106351e-05
59	7.829828617243552e-08	1.2372382995872723e-07	2.354331663308839e-06	3.226721379461296e-05	1.5671083829299662e-05	0.0003341495860255162	8.810990708054454e-07	1.2001280972927342e-05
60	2.1466835573103524e-07	3.468275691487061e-07	3.2716586160956946e-06	4.178983515313518e-05	4.940130998727701e-06	5.853162013234824e-05	1.2687479081521453e-06	2.0068752328858054e-05
61	1.6347724830269586e-08	2.7591735544771693e-08	5.577700786110255e-06	9.008361989045973e-05	6.871888531794344e-06	7.227289497321724e-05	2.7607781178485547e-06	2.70348579465574e-05
62	9.228459825881998e-09	1.5834160306438964e-08	6.815543272253642e-06	0.00010782768242031042	2.2831053300638712e-06	3.89743133678761e-05	1.7121675657393842e-06	1.670920109923577e-05
63	6.422657625398469e-08	1.0309142206683769e-07	6.493174611397462e-06	8.580044143136115e-05	9.294783568579041e-06	0.00010121039290773303	6.826403141185246e-07	1.3911664683138952e-05
64	3.8567196811478945e-08	6.263263976155565e-08	5.987326095213324e-06	5.854582309045047e-05	4.352845052682445e-06	9.722126524856168e-05	1.1776176290840734e-06	2.2148082560319867e-05
65	8.914840274413396e-09	1.5109771117020997e-08	6.700644557724306e-06	0.00010560342754724386	1.9952502177631376e-06	4.710648632064711e-05	1.736212363850946e-06	1.6777635068293803e-05
66	3.359057811493675e-08	5.478977499950253e-08	4.621090791747294e-06	3.752057794359922e-05	5.38275144951079e-06	9.726314478849554e-05	1.5158416010856937e-06	1.619771005816394e-05
67	5.071983471436808e-08	8.179062667640809e-08	8.311318706984048e-06	0.00010167955885602294	5.543396387941347e-06	9.927276661773055e-05	1.3724122262696162e-06	2.742627703087386e-05
68	4.124150283307586e-08	6.684780777574838e-08	6.6988452383500975e-06	7.068810080313388e-05	4.0835840994654355e-06	9.727632878548924e-05	1.3598782467107589e-06	2.6661697355899413e-05
69	8.867907426737502e-09	1.483393443253355e-08	6.551011715762002e-06	0.00010296618083117029	2.4274226459628966e-06	5.659916793824271e-05	1.8045883120459033e-06	1.7332818407350318e-05
70	5.859934058340434e-08	9.421616450261238e-08	7.950992243387584e-06	0.00010290760915422375	7.902087130079152e-06	0.00010125034895731038	7.584485609916001e-07	1.5975088396028102e-05
71	1.6891471872327032e-08	2.5371736879654607e-08	1.3883213790443488e-05	9.724116464942003e-05	5.832520721089706e-05	0.00042879112195267797	5.706428864196743e-06	3.965399405246455e-05
72	1.622258704000494e-08	2.479580143852335e-08	7.542376163696076e-06	4.03997083163923e-05	6.401342008856444e-05	0.0004796499588191888	1.3445515804554477e-05	8.61719856148938e-05
73	2.498668162632957e-08	3.810127086548672e-08	3.425227327499798e-06	3.7342534773057484e-05	1.0092425179668992e-05	0.00015878015758361442	8.107727812783359e-06	0.00010899479151585887
74	1.9953564397677096e-08	2.9847397014966966e-08	1.662424487160857e-05	0.00013691046126699087	2.820635940373728e-05	0.00019534420431810206	3.87583842334843e-06	2.5181252758126893e-05
75	1.6173913230324493e-08	2.480440948560862e-08	6.658864672209653e-06	3.76354979727041e-05	6.410051829528984e-05	0.0004818117935256417	1.4077164764980443e-05	9.08075335597665e-05
76	1.9137519030516226e-08	2.8568734761570496e-08	1.746881880915373e-05	0.0001410427229174338	3.572098483057599e-05	0.00025190409254215114	3.0492095008603103e-06	2.441876512788727e-05
77	2.2189296654987906e-08	3.346383942969047e-08	1.1741896658213693e-05	0.00010203675960279475	1.0986791612347726e-05	8.98940037393636e-05	3.6409143519062217e-06	3.396045957301725e-05
78	2.0417862018959003e-08	3.058734930307485e-08	1.5870038439137445e-05	0.00013204336704240058	2.4176304429313267e-05	0.00016595104005229908	4.2210026524004626e-06	2.6498710213043086e-05
79	1.614568913950029e-08	2.4826294398154942e-08	6.104736037313959e-06	3.883566986399708e-05	6.402425333323141e-05	0.00048243366335210696	1.4283437008354443e-05	9.246179763648673e-05
80	2.378786789432159e-08	3.610458002390603e-08	7.035223949736193e-06	6.58874484070029e-05	6.346306319762047e-06	0.0001120729493237778	5.50788195761149e-06	7.821447818094338e-05
81	3.757266955679721e-08	5.661528787330739e-08	4.396664101227372e-06	2.773402941325411e-05	6.021396972778113e-05	0.0005453067419025258	6.958866385899081e-06	5.4825032144946655e-05
82	3.611348730884623e-08	5.4670730378208304e-08	4.530521370872445e-06	3.0808041308831403e-05	6.602889454215083e-05	0.0006005403317657842	2.8393677648240854e-06	2.4609442107875934e-05
83	5.143460040316148e-08	7.976741226165547e-08	2.7585547647889218e-06	2.994552851474358e-05	1.631236650815772e-05	0.00018703985383124858	2.011163681133154e-06	1.6350476482789342e-05
84	4.297456476285844e-08	6.530938401366145e-08	2.2422997393558437e-06	2.2460758497361943e-05	2.765907935616373e-05	0.0002494218216182162	1.8569005977893336e-06	3.0047281914799653e-05
85	3.596848845652342e-08	5.452002027666505e-08	4.451178744351236e-06	3.176432808851589e-05	6.611442975605062e-05	0.0006020954393724638	2.2089883049091906e-06	2.4287248967468142e-05
86	4.158380053413951e-08	6.298916769532243e-08	2.589956103699168e-06	2.2600585035990526e-05	3.609580582327817e-05	0.0003267538644305513	1.966163310918336e-06	1.6974158204761236e-05
87	4.674144857754491e-08	7.17008878557508e-08	2.12025988297619e-06	2.523870041641491e-05	6.414386828030561e-06	5.1958111893430203e-05	4.515039570465549e-06	6.418051521700877e-05
88	4.376050433141263e-08	6.663243214273847e-08	2.1343613611509317e-06	2.2758543788196067e-05	2.300316002074294e-05	0.00020635826499699358	2.695338138983069e-06	4.107777084452727e-05
89	3.587117153025718e-08	5.4429387249580724e-08	4.380598596610154e-06	3.269645836899798e-05	6.603569403896084e-05	0.0006020536856914619	2.0312444071200186e-06	2.646525968278858e-05
90	4.942301053310568e-08	7.630177997747607e-08	2.3972821177514124e-06	2.801319244370607e-05	7.397450624256368e-06	9.272024021478682e-05	2.7827978797970194e-06	4.4709234608557735e-05
91	2.8049776474858646e-08	4.5680683029667844e-08	5.552873658516414e-06	9.174588581354694e-05	2.5488160997254085e-06	2.939975158591533e-05	2.637222426256154e-06	2.6713147898944905e-05
92	1.4567231838509657e-08	2.420348657093473e-08	6.526572267714803e-06	0.00010717083734636604	4.931961866801429e-06	9.570847143739285e-05	1.688117249047706e-06	1.6739739768004267e-05
93	8.985713136483629e-08	1.441466648437583e-07	4.222514602393627e-06	5.787434081930228e-05	7.413131204750025e-06	9.24510200821807e-05	7.390163842790373e-07	1.4896632561466035e-05
94	5.746032322406716e-08	9.253030168257504e-08	4.989218569845013e-06	4.897520173216139e-05	3.001360052429677e-06	7.318556896472345e-05	9.328994722312243e-07	1.871955029271297e-05
95	1.269112770039993e-08	2.121043777666665e-08	6.384136505922886e-06	0.0001046282120252568	6.291871052397014e-06	0.00011266405837781042	1.7025147975547759e-06	1.6667132271825662e-05
96	5.1092635673621294e-08	8.238579876357757e-08	3.954589411778063e-06	3.21500611666286e-05	2.912359707406275e-06	6.277211820168404e-05	1.0529837245198349e-06	1.0958856808923716e-05
97	7.286243335041494e-08	1.1706910679955212e-07	6.667486562729144e-06	8.485200102238894e-05	5.324280551628858e-06	9.36286339273584e-05	1.4840362939404566e-06	2.8451659547549512e-05
98	6.086410400875778e-08	9.795309562129487e-08	5.546953171632508e-06	5.953626478916531e-05	3.32067399798104e-06	7.849178008054361e-05	1.3036537113943913e-06	2.468073708576048e-05
99	1.1314762707920165e-08	1.9011292178893942e-08	6.217922319465895e-06	0.00010176039443603178	7.44167069259814e-06	0.00012654460897433428	1.7574768814776336e-06	1.7007416454391095e-05
100	8.278690508855425e-08	1.3288157801693067e-07	5.9207751860727065e-06	8.015241886717628e-05	6.864949210927513e-06	9.743950641192517e-05	8.172385930469785e-07	1.739960150498854e-05


==> data/heat_equation/analysis_results_summary.txt <==
Maximum error in adjoint (RB-ROM):	2.2816198585960863e-07
Maximum error in adjoint (DNN-ROM):	2.2311227965212893e-05
Maximum error in adjoint (VKOGA-ROM):	6.957698143550916e-05
Maximum error in adjoint (GPR-ROM):	1.4283437008354443e-05

Average error in adjoint (RB-ROM):	5.338646463449103e-08
Average error in adjoint (DNN-ROM):	5.828544116902633e-06
Average error in adjoint (VKOGA-ROM):	1.7693828240256616e-05
Average error in adjoint (GPR-ROM):	2.185660826392113e-06

Maximum error in control (RB-ROM):	2.3050719606044095e-08
Maximum error in control (DNN-ROM):	9.096133628524198e-06
Maximum error in control (VKOGA-ROM):	2.4764317582329364e-05
Maximum error in control (GPR-ROM):	4.201883217547819e-06

Average error in control (RB-ROM):	5.358433891084425e-09
Average error in control (DNN-ROM):	2.0277387296128943e-06
Average error in control (VKOGA-ROM):	6.876449876809207e-06
Average error in control (GPR-ROM):	7.574228030525177e-07

Average runtime (Exact solution):	6.275995681529166
Average runtime (RB-ROM):	2.652638504290662
Average runtime (DNN-ROM):	0.16227862629035372
Average runtime (VKOGA-ROM):	0.15802601505987696
Average runtime (GPR-ROM):	0.15723959260067205

Average speedup (RB-ROM):	2.3731286451234657
Average speedup (DNN-ROM):	40.328775556710404
Average speedup (VKOGA-ROM):	41.026191821144536
Average speedup (GPR-ROM):	41.397678855589035


==> data/heat_equation/approximate_largest_eigenvalue.txt <==
Approximate largest eigenvalue of system matrix: 434.6419144484951


==> data/heat_equation/final_time_state.txt <==
0	0.016440214979213105	0	0
0.009900990099009901	0.00741217804044445	0.031099862269836916	0.007425742574257425
0.019801980198019802	0.014967877092363094	0.062169637431480525	0.01485148514851485
0.0297029702970297	0.022122889991516254	0.09317926748407156	0.022277227722772276
0.039603960396039604	0.029341784573153375	0.12409875261325934	0.0297029702970297
0.04950495049504951	0.03710533438627944	0.1548981802140847	0.037128712871287134
0.05940594059405941	0.04511704291168183	0.18554775382949326	0.04455445544554456
0.0693069306930693	0.052970427839262396	0.2160178219764835	0.05198019801980197
0.07920792079207921	0.060437317169879774	0.24627890683200138	0.0594059405940594
0.0891089108910891	0.06748400544546365	0.2763017327508303	0.06683168316831684
0.099009900990099	0.07420202154446633	0.3060572545878873	0.07425742574257425
0.10891089108910891	0.08073762955844126	0.335516685797525	0.08168316831683169
0.1188118811881188	0.08724322905213952	0.3646515262826551	0.0891089108910891
0.12871287128712872	0.09385046293566271	0.3934335899667524	0.09653465346534654
0.13861386138613863	0.10065882865165002	0.4218350320620623	0.10396039603960397
0.14851485148514854	0.10773371603283974	0.4498283760076358	0.1113861386138614
0.15841584158415842	0.11510944386724709	0.47738654005112696	0.1188118811881188
0.16831683168316833	0.12279447335368274	0.5044828634486397	0.12623762376237624
0.17821782178217824	0.13077716155524396	0.531091132257275	0.13366336633663367
0.18811881188118812	0.1390311933207851	0.5571856046954284	0.1410891089108911
0.19801980198019803	0.1475203009028729	0.5827410360463009	0.14851485148514854
0.20792079207920794	0.15620214871239488	0.6077327030805316	0.15594059405940597
0.21782178217821782	0.16503140264247526	0.6321364279743263	0.16336633663366337
0.22772277227722773	0.1739620704458587	0.6559286016999399	0.1707920792079208
0.23762376237623764	0.18294922422822169	0.6790862068658859	0.17821782178217824
0.24752475247524752	0.19195021796906686	0.7015868399847767	0.18564356435643564
0.25742574257425743	0.2009255037072141	0.7234087331472498	0.19306930693069307
0.26732673267326734	0.20983913621170636	0.7445307750810154	0.2004950495049505
0.27722772277227725	0.21865904116693513	0.7649325315746478	0.20792079207920794
0.28712871287128716	0.22735710793231056	0.7845942652463661	0.21534653465346537
0.297029702970297	0.2359091555856659	0.8034969546386758	0.22277227722772275
0.3069306930693069	0.24429481046818657	0.8216223126204006	0.23019801980198018
0.31683168316831684	0.252497324773814	0.8389528040783012	0.2376237623762376
0.32673267326732675	0.26050335869107794	0.8554716628811638	0.24504950495049505
0.33663366336633666	0.26830274298434376	0.8711629080999505	0.2524752475247525
0.34653465346534656	0.2758882344641906	0.8860113594683147	0.2599009900990099
0.3564356435643565	0.2832552733301143	0.90000265206853	0.26732673267326734
0.36633663366336633	0.29040174868637214	0.9131232502286187	0.2747524752475248
0.37623762376237624	0.29732777647544495	0.9253604606172415	0.2821782178217822
0.38613861386138615	0.30403549251226164	0.936702444523675	0.28960396039603964
0.39603960396039606	0.3105288621291351	0.9471382293110002	0.29702970297029707
0.40594059405940597	0.3168135070700861	0.9566577190314198	0.3044554455445545
0.4158415841584159	0.3228965496349704	0.9652517041934358	0.31188118811881194
0.42574257425742573	0.32878647361378754	0.9729118706714375	0.3193069306930693
0.43564356435643564	0.3344930012264507	0.9796308077490817	0.32673267326732675
0.44554455445544555	0.34002698505900075	0.9854020152886813	0.3341584158415842
0.45544554455445546	0.3454003138369406	0.9902199100196692	0.3415841584158416
0.46534653465346537	0.35062583077896514	0.9940798309400524	0.34900990099009904
0.4752475247524753	0.3557172632133068	0.9969780438256293	0.3564356435643565
0.48514851485148514	0.3606891621011352	0.998911744842611	0.36386138613861385
0.49504950495049505	0.3655568500865683	0.9998790632601496	0.3712871287128713
0.504950495049505	0.3703363766725503	0.9998790632601496	0.3787128712871287
0.5148514851485149	0.3750444790993468	0.998911744842611	0.38613861386138615
0.5247524752475248	0.3796985474720497	0.9969780438256293	0.3935643564356436
0.5346534653465347	0.38431659264043017	0.9940798309400524	0.400990099009901
0.5445544554455446	0.3889172152744301	0.9902199100196694	0.40841584158415845
0.5544554455445545	0.39351957449759223	0.9854020152886813	0.4158415841584159
0.5643564356435644	0.3981433543350542	0.9796308077490817	0.4232673267326733
0.5742574257425743	0.4028087260986923	0.9729118706714375	0.43069306930693074
0.5841584158415841	0.4075363046659785	0.9652517041934359	0.43811881188118806
0.594059405940594	0.41234709640747413	0.9566577190314199	0.4455445544554455
0.6039603960396039	0.4172624362770674	0.9471382293110003	0.45297029702970293
0.6138613861386139	0.422303911295725	0.936702444523675	0.46039603960396036
0.6237623762376238	0.4274932673307377	0.9253604606172415	0.4678217821782178
0.6336633663366337	0.43285229569612194	0.9131232502286187	0.4752475247524752
0.6435643564356436	0.4384026956753785	0.90000265206853	0.48267326732673266
0.6534653465346535	0.4441659085969569	0.8860113594683147	0.4900990099009901
0.6633663366336634	0.450162918581049	0.8711629080999505	0.4975247524752475
0.6732673267326733	0.4564140145350084	0.8554716628811638	0.504950495049505
0.6831683168316832	0.4629385074236787	0.8389528040783011	0.5123762376237624
0.6930693069306931	0.46975439631295607	0.8216223126204008	0.5198019801980198
0.702970297029703	0.4768779762315663	0.8034969546386758	0.5272277227722773
0.7128712871287128	0.4843233805961794	0.7845942652463662	0.5346534653465347
0.7227722772277227	0.49210205091705617	0.7649325315746478	0.5420792079207921
0.7326732673267327	0.5002221269206051	0.7445307750810153	0.5495049504950495
0.7425742574257426	0.5086877513479501	0.72340873314725	0.556930693069307
0.7524752475247525	0.5174982858868123	0.7015868399847767	0.5643564356435644
0.7623762376237624	0.526647438503137	0.6790862068658859	0.5717821782178218
0.7722772277227723	0.5361223086241499	0.65592860169994	0.5792079207920793
0.7821782178217822	0.5459023662710709	0.6321364279743263	0.5866336633663367
0.7920792079207921	0.5559583958724699	0.6077327030805315	0.5940594059405941
0.801980198019802	0.5662514572258387	0.5827410360463009	0.6014851485148516
0.8118811881188119	0.576731947807123	0.5571856046954284	0.608910891089109
0.8217821782178218	0.5873388962057233	0.5310911322572749	0.6163366336633664
0.8316831683168318	0.5979996808043827	0.5044828634486394	0.6237623762376239
0.8415841584158416	0.6086304567622947	0.47738654005112735	0.6311881188118812
0.8514851485148515	0.6191376937860894	0.44982837600763603	0.6386138613861386
0.8613861386138614	0.6294213805110213	0.42183503206206235	0.6460396039603961
0.8712871287128713	0.6393806332668253	0.3934335899667523	0.6534653465346535
0.8811881188118812	0.6489226292635216	0.3646515262826554	0.6608910891089109
0.8910891089108911	0.6579758844410226	0.3355166857975251	0.6683168316831684
0.900990099009901	0.666508713261152	0.3060572545878873	0.6757425742574258
0.9108910891089109	0.674552793367103	0.27630173275083053	0.6831683168316832
0.9207920792079208	0.6822291827152908	0.24627890683200143	0.6905940594059407
0.9306930693069307	0.6897681361899364	0.21601782197648342	0.6980198019801981
0.9405940594059407	0.697501819265818	0.185547753829493	0.7054455445544555
0.9504950495049506	0.7057880551762454	0.1548981802140847	0.712871287128713
0.9603960396039604	0.7148012665712017	0.12409875261325966	0.7202970297029703
0.9702970297029703	0.7241663844640024	0.09317926748407172	0.7277227722772277
0.9801980198019802	0.7328075407074622	0.062169637431480525	0.7351485148514851
0.9900990099009901	0.7413089789192601	0.031099862269837197	0.7425742574257426
1	0.7667587749259284	0	0.75


==> data/heat_equation/greedy_results.txt <==
0	0.07808909622825201	0.007174090668074407	16.996779315558303	 
1	0.014930471277745865	0.0030128546997218986	8.9180841751395	[2.0 1.5]
2	0.002920132849483462	0.0015309143657980919	2.2942338739553843	[1.0 0.5]
3	0.00036110807378422803	0.00017701307090097268	2.2657058017020093	[1.0 1.5]
4	0.00012080406155453662	7.486901845500295e-05	1.6380050456377615	[1.5714285714285714 0.5]
5	1.7532549877993234e-05	1.1004342626076826e-05	1.6088007382091696	[1.4285714285714286 1.5]
6	5.242211376673888e-06	3.164424605132272e-06	1.6811957990355801	[1.1428571428571428 0.5]
7	2.3270509416597696e-06	1.4398727366385565e-06	1.6367787602100374	[1.1428571428571428 1.5]
8	4.1040488323482766e-07	2.5407329849818777e-07	1.6232919154464296	[2.0 0.5]

==> data/heat_equation/optimal_control.txt <==
0.0	0.13584329483623397	0.0730706270260663
3.3333333333333335e-05	0.1359027180292748	0.07311050905760706
6.666666666666667e-05	0.1359621555051197	0.07315041831952682
0.0001	0.1360216072411551	0.07319035484019921
0.00013333333333333334	0.13608107321469806	0.07323031864804151
0.0001666666666666667	0.13614055340299597	0.07327030977151469
0.0002	0.13620004778322634	0.07331032823912353
0.00023333333333333333	0.13625955633249687	0.07335037407941668
0.0002666666666666667	0.13631907902784504	0.07339044732098671
0.00030000000000000003	0.13637861584623817	0.07343054799247024
0.0003333333333333334	0.13643816676457313	0.07347067612254801
0.00036666666666666667	0.13649773175967633	0.07351083173994495
0.0004	0.13655731080830336	0.07355101487343026
0.00043333333333333337	0.13661690388713907	0.07359122555181753
0.00046666666666666666	0.13667651097279726	0.07363146380396476
0.0005	0.13673613204182059	0.07367172965877448
0.0005333333333333334	0.13679576707068047	0.07371202314519386
0.0005666666666666667	0.13685541603577675	0.0737523442922147
0.0006000000000000001	0.1369150789134378	0.07379269312887358
0.0006333333333333334	0.13697475567992012	0.073833069684252
0.0006666666666666668	0.13703444631140843	0.07387347398747633
0.0007	0.13709415078401524	0.07391390606771799
0.0007333333333333333	0.13715386907378094	0.07395436595419348
0.0007666666666666667	0.13721360115667353	0.07399485367616451
0.0008	0.1372733470085885	0.07403536926293806
0.0008333333333333334	0.13733310660534867	0.07407591274386646
0.0008666666666666667	0.1373928799227039	0.07411648414834746
0.0009000000000000001	0.13745266693633132	0.07415708350582435
0.0009333333333333333	0.13751246762183464	0.07419771084578604
0.0009666666666666667	0.13757228195474444	0.07423836619776712
0.001	0.13763210991051777	0.07427904959134796
0.0010333333333333334	0.13769195146453814	0.07431976105615476
0.0010666666666666667	0.13775180659211522	0.07436050062185973
0.0011	0.1378116752684848	0.07440126831818103
0.0011333333333333334	0.13787155746880858	0.07444206417488303
0.0011666666666666668	0.13793145316817398	0.07448288822177622
0.0012000000000000001	0.13799136234159412	0.07452374048871745
0.0012333333333333335	0.13805128496400745	0.07456462100560984
0.0012666666666666668	0.1381112210102778	0.0746055298024031
0.0013000000000000002	0.1381711704551941	0.07464646690909339
0.0013333333333333335	0.13823113327347017	0.07468743235572357
0.0013666666666666666	0.13829110943974474	0.07472842617238315
0.0014	0.1383510989285812	0.07476944838920849
0.0014333333333333333	0.13841110171446735	0.07481049903638283
0.0014666666666666667	0.1384711177718154	0.07485157814413641
0.0015	0.13853114707496159	0.07489268574274648
0.0015333333333333334	0.13859118959816635	0.07493382186253753
0.0015666666666666667	0.13865124531561387	0.07497498653388122
0.0016	0.13871131420141203	0.07501617978719659
0.0016333333333333334	0.13877139622959223	0.07505740165295002
0.0016666666666666668	0.13883149137410922	0.07509865216165551
0.0017000000000000001	0.13889159960884095	0.07513993134387456
0.0017333333333333335	0.13895172090758845	0.0751812392302164
0.0017666666666666668	0.13901185524407558	0.075222575851338
0.0018000000000000002	0.13907200259194896	0.07526394123794423
0.0018333333333333335	0.13913216292477765	0.07530533542078788
0.0018666666666666666	0.13919233621605318	0.07534675843066975
0.0019	0.13925252243918934	0.07538821029843884
0.0019333333333333333	0.1393127215675218	0.07542969105499232
0.001966666666666667	0.13937293357430833	0.07547120073127567
0.002	0.1394331584327283	0.07551273935828277
0.0020333333333333336	0.1394933961158826	0.07555430696705599
0.0020666666666666667	0.13955364659679362	0.07559590358868627
0.0021000000000000003	0.1396139098484049	0.07563752925431322
0.0021333333333333334	0.13967418584358107	0.0756791839951252
0.0021666666666666666	0.13973447455510762	0.07572086784235944
0.0022	0.13979477595569081	0.07576258082730208
0.0022333333333333333	0.1398550900179574	0.07580432298128835
0.002266666666666667	0.13991541671445457	0.07584609433570251
0.0023	0.13997575601764967	0.0758878949219781
0.0023333333333333335	0.14003610789993018	0.07592972477159793
0.0023666666666666667	0.14009647233360342	0.07597158391609425
0.0024000000000000002	0.14015684929089642	0.07601347238704871
0.0024333333333333334	0.14021723874395578	0.07605539021609267
0.002466666666666667	0.14027764066484738	0.07609733743490707
0.0025	0.14033805502555646	0.07613931407522263
0.0025333333333333336	0.14039848179798714	0.07618132016881997
0.0025666666666666667	0.14045892095396245	0.07622335574752957
0.0026000000000000003	0.14051937246522417	0.07626542084323205
0.0026333333333333334	0.14057983630343251	0.07630751548785818
0.002666666666666667	0.14064031244016603	0.0763496397133888
0.0027	0.14070080084692152	0.07639179355185527
0.0027333333333333333	0.14076130149511373	0.07643397703533929
0.002766666666666667	0.1408218143560753	0.07647619019597303
0.0028	0.14088233940105638	0.07651843306593936
0.0028333333333333335	0.14094287660122473	0.07656070567747174
0.0028666666666666667	0.14100342592766538	0.07660300806285451
0.0029000000000000002	0.14106398735138045	0.07664534025442288
0.0029333333333333334	0.14112456084328912	0.07668770228456304
0.002966666666666667	0.14118514637422722	0.07673009418571225
0.003	0.1412457439149473	0.07677251599035899
0.0030333333333333336	0.14130635343611822	0.07681496773104295
0.0030666666666666668	0.14136697490832523	0.0768574494403552
0.0031000000000000003	0.14142760830206952	0.07689996115093835
0.0031333333333333335	0.1414882535877683	0.07694250289548646
0.003166666666666667	0.1415489107357544	0.07698507470674534
0.0032	0.14160957971627627	0.07702767661751246
0.0032333333333333333	0.14167026049949774	0.07707030866063723
0.003266666666666667	0.14173095305549774	0.07711297086902093
0.0033	0.1417916573542703	0.07715566327561695
0.0033333333333333335	0.14185237336572423	0.07719838591343078
0.0033666666666666667	0.14191310105968297	0.07724113881552015
0.0034000000000000002	0.14197384040588454	0.07728392201499512
0.0034333333333333334	0.14203459137398114	0.07732673554501823
0.003466666666666667	0.14209535393353914	0.0773695794388045
0.0035	0.1421561280540388	0.07741245372962158
0.0035333333333333336	0.1422169137048742	0.07745535845078988
0.0035666666666666668	0.14227771085535293	0.0774982936356826
0.0036000000000000003	0.142338519474696	0.07754125931772593
0.0036333333333333335	0.1423993395320376	0.077584255530399
0.003666666666666667	0.14246017099642494	0.0776272823072341
0.0037	0.14252101383681812	0.07767033968181676
0.0037333333333333333	0.1425818680220898	0.07771342768778584
0.003766666666666667	0.14264273352102522	0.0777565463588336
0.0038	0.1427036103023219	0.07779969572870582
0.0038333333333333336	0.14276449833458935	0.07784287583120189
0.0038666666666666667	0.1428253975863491	0.07788608670017494
0.0039000000000000003	0.14288630802603441	0.07792932836953192
0.003933333333333334	0.1429472296219901	0.07797260087323374
0.003966666666666667	0.14300816234247232	0.07801590424529531
0.004	0.1430691061556484	0.07805923851978563
0.004033333333333333	0.1431300610295967	0.07810260373082797
0.004066666666666667	0.1431910269323063	0.07814599991259992
0.0041	0.143252003831677	0.0781894270993335
0.0041333333333333335	0.14331299169551898	0.07823288532531528
0.004166666666666667	0.14337399049155264	0.0782763746248864
0.004200000000000001	0.1434350001874085	0.07831989503244285
0.004233333333333334	0.14349602075062692	0.07836344658243537
0.004266666666666667	0.14355705214865788	0.07840702930936969
0.0043	0.14361809434886091	0.07845064324780654
0.004333333333333333	0.1436791473185048	0.07849428843236185
0.004366666666666667	0.1437402110247675	0.07853796489770679
0.0044	0.14380128543473583	0.07858167267856787
0.004433333333333333	0.14386237051540535	0.07862541180972707
0.0044666666666666665	0.1439234662336802	0.07866918232602194
0.0045000000000000005	0.1439845725563727	0.07871298426234569
0.004533333333333334	0.1440456894502036	0.07875681765364731
0.004566666666666667	0.14410681688180133	0.07880068253493167
0.0046	0.14416795481770225	0.07884457894125962
0.004633333333333334	0.14422910322435023	0.07888850690774808
0.004666666666666667	0.14429026206809656	0.07893246646957022
0.0047	0.1443514313151997	0.07897645766195543
0.004733333333333333	0.14441261093182503	0.07902048052018958
0.004766666666666667	0.14447380088404485	0.079064535079615
0.0048000000000000004	0.14453500113783796	0.07910862137563067
0.004833333333333334	0.14459621165908962	0.07915273944369228
0.004866666666666667	0.14465743241359133	0.07919688931931232
0.0049	0.1447186633670405	0.07924107103806027
0.004933333333333334	0.14477990448504047	0.07928528463556261
0.004966666666666667	0.1448411557331001	0.07932953014750299
0.005	0.1449024170766338	0.07937380760962234
0.005033333333333333	0.14496368848096103	0.07941811705771892
0.005066666666666667	0.14502496991130648	0.07946245852764851
0.0051	0.1450862613327995	0.07950683205532436
0.0051333333333333335	0.14514756271047416	0.07955123767671755
0.005166666666666667	0.14520887400926893	0.0795956754278569
0.005200000000000001	0.1452701951940265	0.07964014534482909
0.005233333333333334	0.14533152622949363	0.07968464746377892
0.005266666666666667	0.14539286708032093	0.07972918182090923
0.0053	0.14545421771106254	0.07977374845248113
0.005333333333333334	0.14551557808617613	0.07981834739481405
0.005366666666666667	0.14557694817002254	0.0798629786842859
0.0054	0.14563832792686562	0.07990764235733318
0.005433333333333333	0.14569971732087217	0.07995233845045098
0.0054666666666666665	0.1457611163161114	0.07999706700019325
0.0055000000000000005	0.14582252487655514	0.08004182804317282
0.005533333333333334	0.1458839429660773	0.08008662161606152
0.005566666666666667	0.14594537054845386	0.08013144775559025
0.0056	0.14600680758736256	0.08017630649854923
0.005633333333333334	0.14606825404638282	0.08022119788178798
0.005666666666666667	0.1461297098889954	0.08026612194221547
0.0057	0.14619117507858223	0.08031107871680021
0.005733333333333333	0.14625264957842626	0.08035606824257042
0.005766666666666667	0.14631413335171117	0.0804010905566141
0.0058000000000000005	0.14637562636152132	0.08044614569607915
0.005833333333333334	0.1464371285708413	0.0804912336981735
0.005866666666666667	0.1464986399425559	0.08053635460016517
0.0059	0.14656016043944994	0.08058150843938247
0.005933333333333334	0.14662169002420786	0.08062669525321403
0.005966666666666667	0.1466832286594137	0.08067191507910895
0.006	0.14674477630755078	0.08071716795457698
0.006033333333333333	0.14680633293100157	0.08076245391718845
0.006066666666666667	0.14686789849204743	0.08080777300457456
0.0061	0.14692947295286843	0.08085312525442745
0.0061333333333333335	0.14699105627554307	0.08089851070450031
0.006166666666666667	0.14705264842204813	0.08094392939260744
0.006200000000000001	0.1471142493542585	0.08098938135662447
0.006233333333333334	0.1471758590339468	0.08103486663448833
0.006266666666666667	0.14723747742278348	0.08108038526419759
0.0063	0.1472991044823362	0.0811259372838123
0.006333333333333334	0.14736074017406997	0.08117152273145435
0.006366666666666667	0.1474223844593467	0.0812171416453074
0.0064	0.14748403729942514	0.08126279406361711
0.0064333333333333334	0.14754569865546058	0.08130848002469128
0.006466666666666667	0.14760736848850464	0.08135419956689982
0.006500000000000001	0.14766904675950515	0.08139995272867506
0.006533333333333334	0.1477307334293058	0.08144573954851164
0.006566666666666667	0.14779242845864593	0.08149156006496693
0.0066	0.14785413180816043	0.08153741431666084
0.006633333333333334	0.14791584343837946	0.08158330234227612
0.006666666666666667	0.14797756330972828	0.08162922418055843
0.0067	0.1480392913825268	0.08167517987031643
0.006733333333333333	0.14810102761698976	0.081721169450422
0.006766666666666667	0.1481627719732262	0.08176719295981022
0.0068000000000000005	0.1482245244112393	0.08181325043747961
0.006833333333333334	0.14828628489092627	0.0818593419224922
0.006866666666666667	0.148348053372078	0.08190546745397356
0.006900000000000001	0.14840982981437892	0.08195162707111314
0.006933333333333334	0.1484716141774067	0.08199782081316417
0.006966666666666667	0.1485334064206322	0.08204404871944393
0.007	0.14859520650341906	0.08209031082933375
0.007033333333333333	0.14865701438502352	0.08213660718227929
0.007066666666666667	0.14871883002459435	0.08218293781779043
0.0071	0.1487806533811723	0.08222930277544163
0.0071333333333333335	0.14884248441369027	0.08227570209487194
0.007166666666666667	0.14890432308097282	0.08232213581578508
0.007200000000000001	0.14896616934173607	0.08236860397794969
0.007233333333333334	0.14902802315458727	0.08241510662119932
0.007266666666666667	0.14908988447802493	0.08246164378543264
0.0073	0.1491517532704383	0.08250821551061348
0.007333333333333334	0.14921362949010725	0.08255482183677104
0.007366666666666667	0.14927551309520207	0.08260146280400005
0.0074	0.14933740404378315	0.08264813845246073
0.0074333333333333335	0.1493993022938008	0.08269484882237901
0.007466666666666667	0.14946120780309513	0.08274159395404675
0.007500000000000001	0.14952312052939562	0.08278837388782166
0.007533333333333334	0.1495850404303211	0.08283518866412758
0.007566666666666667	0.14964696746337922	0.08288203832345459
0.0076	0.14970890158596667	0.08292892290635905
0.007633333333333334	0.1497708427553685	0.08297584245346379
0.007666666666666667	0.1498327909287582	0.08302279700545827
0.0077	0.1498947460631973	0.08306978660309865
0.007733333333333333	0.1499567081156352	0.08311681128720788
0.007766666666666667	0.15001867704290892	0.08316387109867589
0.0078000000000000005	0.15008065280174293	0.08321096607845974
0.007833333333333335	0.1501426353487488	0.08325809626758372
0.007866666666666668	0.15020462464042508	0.08330526170713944
0.0079	0.15026662063315696	0.08335246243828592
0.007933333333333334	0.1503286232832162	0.08339969850224994
0.007966666666666667	0.15039063254676066	0.0834469699403259
0.008	0.1504526483798343	0.08349427679387603
0.008033333333333333	0.15051467073836675	0.08354161910433067
0.008066666666666666	0.1505766995781733	0.08358899691318818
0.0081	0.1506387348549544	0.0836364102620152
0.008133333333333334	0.15070077652429562	0.08368385919244677
0.008166666666666668	0.15076282454166723	0.08373134374618642
0.0082	0.15082487886242424	0.0837788639650063
0.008233333333333334	0.15088693944180587	0.08382641989074738
0.008266666666666667	0.15094900623493548	0.08387401156531946
0.0083	0.15101107919682036	0.08392163903070143
0.008333333333333333	0.1510731582823513	0.0839693023289413
0.008366666666666666	0.1511352434463025	0.08401700150215642
0.008400000000000001	0.15119733464333138	0.08406473659253351
0.008433333333333334	0.15125943182797816	0.08411250764232887
0.008466666666666667	0.1513215349546658	0.08416031469386855
0.0085	0.15138364397769963	0.08420815778954827
0.008533333333333334	0.15144575885126707	0.08425603697183387
0.008566666666666667	0.15150787952943764	0.08430395228326117
0.0086	0.15157000596616244	0.08435190376643628
0.008633333333333333	0.15163213811527393	0.08439989146403559
0.008666666666666666	0.15169427593048604	0.08444791541880607
0.008700000000000001	0.15175641936539339	0.08449597567356525
0.008733333333333334	0.15181856837347135	0.08454407227120139
0.008766666666666667	0.1518807229080759	0.0845922052546737
0.0088	0.15194288292244307	0.08464037466701245
0.008833333333333334	0.15200504836968892	0.08468858055131895
0.008866666666666667	0.15206721920280927	0.08473682295076594
0.0089	0.15212939537467932	0.0847851019085975
0.008933333333333333	0.1521915768380536	0.08483341746812928
0.008966666666666668	0.15225376354556563	0.08488176967274874
0.009000000000000001	0.15231595544972754	0.08493015856591504
0.009033333333333334	0.15237815250293	0.08497858419115945
0.009066666666666667	0.15244035465744188	0.08502704659208525
0.0091	0.1525025618654101	0.08507554581236804
0.009133333333333334	0.15256477407885935	0.0851240818957558
0.009166666666666667	0.15262699124969153	0.08517265488606901
0.0092	0.1526892133296861	0.08522126482720085
0.009233333333333333	0.1527514402704993	0.0852699117631173
0.009266666666666668	0.1528136720236641	0.08531859573785724
0.009300000000000001	0.15287590854059	0.08536731679553274
0.009333333333333334	0.1529381497725626	0.08541607498032898
0.009366666666666667	0.15300039567074358	0.08546487033650457
0.0094	0.15306264618617027	0.08551370290839162
0.009433333333333334	0.15312490126975548	0.08556257274039586
0.009466666666666667	0.15318716087228715	0.08561147987699677
0.0095	0.15324942494442817	0.08566042436274783
0.009533333333333335	0.1533116934367161	0.08570940624227659
0.009566666666666668	0.15337396629956304	0.0857584255602847
0.009600000000000001	0.15343624348325507	0.08580748236154834
0.009633333333333334	0.15349852493795232	0.08585657669091794
0.009666666666666667	0.15356081061368845	0.0859057085933188
0.0097	0.15362310046037062	0.0859548781137508
0.009733333333333333	0.15368539442777895	0.0860040852972889
0.009766666666666667	0.1537476924655666	0.08605333018908302
0.0098	0.15380999452325927	0.08610261283435831
0.009833333333333335	0.15387230055025503	0.08615193327841529
0.009866666666666668	0.15393461049582396	0.08620129156662996
0.0099	0.15399692430910802	0.08625068774445398
0.009933333333333334	0.1540592419391207	0.08630012185741472
0.009966666666666667	0.15412156333474683	0.08634959395111554
0.01	0.15418388844474212	0.08639910407123584
0.010033333333333333	0.15424621721773327	0.08644865226353125
0.010066666666666666	0.15430854960221738	0.08649823857383383
0.010100000000000001	0.1543708855465617	0.08654786304805202
0.010133333333333334	0.15443322499900353	0.08659752573217097
0.010166666666666668	0.15449556790764984	0.08664722667225268
0.0102	0.1545579142204772	0.08669696591443601
0.010233333333333334	0.15462026388533104	0.08674674350493702
0.010266666666666667	0.1546826168499259	0.08679655949004891
0.0103	0.15474497306184495	0.08684641391614235
0.010333333333333333	0.15480733246853967	0.08689630682966551
0.010366666666666666	0.1548696950173296	0.08694623827714425
0.010400000000000001	0.15493206065540222	0.08699620830518227
0.010433333333333334	0.15499442932981242	0.08704621696046126
0.010466666666666668	0.15505680098748245	0.087096264289741
0.0105	0.15511917557520166	0.08714635033985965
0.010533333333333334	0.15518155303962594	0.08719647515773375
0.010566666666666667	0.1552439333272778	0.0872466387903584
0.0106	0.1553063163845458	0.08729684128480746
0.010633333333333333	0.1553687021576846	0.08734708268823367
0.010666666666666668	0.15543109059281443	0.08739736304786881
0.010700000000000001	0.15549348163592078	0.08744768241102384
0.010733333333333334	0.15555587523285438	0.0874980408250891
0.010766666666666667	0.1556182713293307	0.08754843833753435
0.0108	0.15568066987092977	0.08759887499590908
0.010833333333333334	0.15574307080309596	0.0876493508478425
0.010866666666666667	0.15580547407113748	0.08769986594104381
0.0109	0.1558678796202264	0.0877504203233023
0.010933333333333333	0.15593028739539813	0.08780101404248752
0.010966666666666668	0.1559926973415512	0.08785164714654947
0.011000000000000001	0.1560551094034471	0.08790231968351862
0.011033333333333334	0.15611752352570998	0.08795303170150627
0.011066666666666667	0.15617993965282606	0.08800378324870449
0.0111	0.15624235772914383	0.08805457437338643
0.011133333333333334	0.15630477769887344	0.08810540512390648
0.011166666666666667	0.1563671995060865	0.08815627554870029
0.0112	0.15642962309471573	0.088207185696285
0.011233333333333333	0.15649204840855493	0.08825813561525947
0.011266666666666668	0.1565544753912584	0.08830912535430434
0.011300000000000001	0.15661690398634082	0.0883601549621822
0.011333333333333334	0.15667933413717686	0.08841122448773778
0.011366666666666667	0.15674176578700097	0.08846233397989807
0.0114	0.1568041988789072	0.08851348348767257
0.011433333333333334	0.1568666333558486	0.08856467306015327
0.011466666666666667	0.1569290691606372	0.08861590274651501
0.0115	0.15699150623594374	0.0886671725960155
0.011533333333333335	0.15705394452429716	0.08871848265799553
0.011566666666666668	0.1571163839680845	0.08876983298187917
0.011600000000000001	0.15717882450955056	0.08882122361717382
0.011633333333333334	0.15724126609079755	0.08887265461347044
0.011666666666666667	0.15730370865378487	0.08892412602044375
0.0117	0.15736615214032887	0.08897563788785233
0.011733333333333333	0.15742859649210236	0.08902719026553879
0.011766666666666667	0.15749104165063457	0.08907878320342993
0.0118	0.15755348755731063	0.08913041675153693
0.011833333333333335	0.15761593415337147	0.08918209095995551
0.011866666666666668	0.1576783813799134	0.08923380587886602
0.0119	0.15774082917788781	0.08928556155853373
0.011933333333333334	0.157803277488101	0.08933735804930884
0.011966666666666667	0.15786572625121367	0.0893891954016268
0.012	0.15792817540774093	0.08944107366600838
0.012033333333333333	0.1579906248980517	0.08949299289305983
0.012066666666666667	0.15805307466236865	0.0895449531334731
0.012100000000000001	0.15811552464076767	0.08959695443802593
0.012133333333333335	0.15817797477317774	0.08964899685758211
0.012166666666666668	0.15824042499938062	0.08970108044309157
0.0122	0.15830287525901054	0.08975320524559055
0.012233333333333334	0.15836532549155385	0.08980537131620187
0.012266666666666667	0.15842777563634872	0.08985757870613488
0.0123	0.15849022563258483	0.08990982746668585
0.012333333333333333	0.1585526754193032	0.08996211764923805
0.012366666666666666	0.1586151249353958	0.0900144493052619
0.012400000000000001	0.1586775741196051	0.09006682248631513
0.012433333333333334	0.1587400229105241	0.09011923724404299
0.012466666666666668	0.15880247124659572	0.09017169363017839
0.0125	0.15886491906611255	0.09022419169654214
0.012533333333333334	0.15892736630721677	0.09027673149504294
0.012566666666666667	0.15898981290789949	0.09032931307767778
0.0126	0.15905225880600082	0.09038193649653191
0.012633333333333333	0.15911470393920923	0.09043460180377917
0.012666666666666668	0.15917714824506143	0.09048730905168204
0.012700000000000001	0.1592395916609421	0.09054005829259189
0.012733333333333334	0.1593020341240833	0.09059284957894913
0.012766666666666667	0.15936447557156463	0.09064568296328332
0.0128	0.1594269159403124	0.09069855849821344
0.012833333333333334	0.15948935516709975	0.09075147623644801
0.012866666666666667	0.15955179318854606	0.09080443623078525
0.0129	0.1596142299411168	0.09085743853411332
0.012933333333333333	0.1596766653611231	0.09091048319941043
0.012966666666666668	0.15973909938472153	0.09096357027974497
0.013000000000000001	0.1598015319479137	0.09101669982827583
0.013033333333333334	0.15986396298654612	0.09106987189825246
0.013066666666666667	0.15992639243630966	0.09112308654301503
0.0131	0.15998882023273933	0.09117634381599472
0.013133333333333334	0.160051246311214	0.09122964377071378
0.013166666666666667	0.1601136706069561	0.09128298646078578
0.0132	0.16017609305503114	0.09133637193991573
0.013233333333333335	0.16023851359034766	0.09138980026190031
0.013266666666666668	0.1603009321476566	0.09144327148062802
0.013300000000000001	0.16036334866155125	0.09149678565007935
0.013333333333333334	0.16042576306646686	0.09155034282432693
0.013366666666666667	0.1604881752966802	0.09160394305753584
0.0134	0.1605505852863093	0.0916575864039636
0.013433333333333334	0.1606129929693133	0.09171127291796048
0.013466666666666667	0.16067539827949184	0.09176500265396967
0.0135	0.16073780115048483	0.09181877566652741
0.013533333333333335	0.16080020151577243	0.09187259201026313
0.013566666666666668	0.16086259930867425	0.09192645173989983
0.013600000000000001	0.16092499446234934	0.09198035491025398
0.013633333333333334	0.16098738690979564	0.09203430157623592
0.013666666666666667	0.16104977658384992	0.09208829179284996
0.0137	0.16111216341718737	0.09214232561519455
0.013733333333333334	0.1611745473423211	0.09219640309846248
0.013766666666666667	0.16123692829160194	0.09225052429794112
0.013800000000000002	0.16129930619721825	0.09230468926901245
0.013833333333333335	0.16136168099119533	0.09235889806715339
0.013866666666666668	0.16142405260539516	0.09241315074793595
0.013900000000000001	0.16148642097151633	0.09246744736702735
0.013933333333333334	0.16154878602109324	0.09252178798019026
0.013966666666666667	0.16161114768549628	0.09257617264328302
0.014	0.16167350589593102	0.09263060141225977
0.014033333333333333	0.16173586058343833	0.09268507434317058
0.014066666666666667	0.16179821167889366	0.09273959149216178
0.014100000000000001	0.16186055911300687	0.09279415291547605
0.014133333333333335	0.16192290281632205	0.09284875866945257
0.014166666666666668	0.16198524271921694	0.09290340881052735
0.0142	0.1620475787519026	0.09295810339523328
0.014233333333333334	0.16210991084442325	0.09301284248020036
0.014266666666666667	0.1621722389266559	0.09306762612215592
0.0143	0.16223456292830984	0.09312245437792478
0.014333333333333333	0.1622968827789265	0.09317732730442944
0.014366666666666668	0.16235919840787896	0.0932322449586903
0.014400000000000001	0.16242150974437178	0.09328720739782578
0.014433333333333334	0.16248381671744044	0.0933422146790526
0.014466666666666668	0.16254611925595122	0.09339726685968586
0.0145	0.1626084172886007	0.09345236399713935
0.014533333333333334	0.16267071074391554	0.09350750614892571
0.014566666666666667	0.16273299955025203	0.09356269337265653
0.0146	0.1627952836357957	0.09361792572604266
0.014633333333333333	0.16285756292856127	0.0936732032668943
0.014666666666666668	0.16291983735639196	0.09372852605312129
0.014700000000000001	0.16298210684695932	0.09378389414273328
0.014733333333333334	0.16304437132776284	0.09383930759383986
0.014766666666666668	0.16310663072612966	0.09389476646465084
0.0148	0.1631688849692142	0.09395027081347633
0.014833333333333334	0.16323113398399766	0.09400582069872712
0.014866666666666667	0.16329337769728797	0.09406141617891463
0.0149	0.1633556160357192	0.09411705731265135
0.014933333333333333	0.16341784892575115	0.0941727441586509
0.014966666666666668	0.16348007629366945	0.09422847677572817
0.015000000000000001	0.1635422980655846	0.09428425522279972
0.015033333333333334	0.16360451416743205	0.09434007955888378
0.015066666666666667	0.1636667245249717	0.09439594984310053
0.0151	0.1637289290637875	0.09445186613467231
0.015133333333333334	0.16379112770928725	0.09450782849292379
0.015166666666666667	0.16385332038670208	0.0945638369772822
0.0152	0.16391550702108623	0.09461989164727747
0.015233333333333335	0.16397768753731648	0.09467599256254249
0.015266666666666668	0.16403986186009215	0.09473213978281333
0.015300000000000001	0.16410202991393433	0.09478833336792937
0.015333333333333334	0.1641641916231859	0.09484457337783346
0.015366666666666667	0.16422634691201088	0.09490085987257228
0.0154	0.1642884957043943	0.09495719291229646
0.015433333333333334	0.16435063792414165	0.09501357255726073
0.015466666666666667	0.16441277349487865	0.09506999886782416
0.0155	0.16447490234005077	0.09512647190445044
0.015533333333333335	0.164537024382923	0.09518299172770793
0.015566666666666668	0.16459913954657945	0.09523955839827004
0.015600000000000001	0.1646612477539229	0.09529617197691526
0.015633333333333332	0.16472334892767448	0.09535283252452752
0.01566666666666667	0.16478544299037348	0.09540954010209628
0.015700000000000002	0.16484752986437665	0.09546629477071676
0.015733333333333335	0.1649096094718581	0.09552309659159026
0.01576666666666667	0.16497168173480886	0.0955799456260242
0.0158	0.16503374657503653	0.09563684193543241
0.015833333333333335	0.16509580391416476	0.09569378558133534
0.015866666666666668	0.1651578536736331	0.09575077662536023
0.0159	0.16521989577469653	0.09580781512924139
0.015933333333333334	0.16528193013842513	0.09586490115482028
0.015966666666666667	0.1653439566857035	0.0959220347640459
0.016	0.16540597533723086	0.09597921601897487
0.016033333333333333	0.16546798601352017	0.09603644498177161
0.016066666666666667	0.16552998863489793	0.09609372171470867
0.0161	0.1655919831215041	0.09615104628016692
0.016133333333333333	0.16565396939329122	0.09620841874063563
0.016166666666666666	0.16571594737002437	0.09626583915871281
0.0162	0.16577791697128083	0.09632330759710542
0.016233333333333336	0.16583987811644935	0.09638082411862953
0.01626666666666667	0.16590183072473025	0.09643838878621055
0.016300000000000002	0.16596377471513465	0.09649600166288347
0.016333333333333335	0.1660257100064843	0.09655366281179299
0.016366666666666668	0.16608763651741118	0.09661137229619383
0.0164	0.16614955416635702	0.09666913017945093
0.016433333333333335	0.16621146287157298	0.09672693652503964
0.016466666666666668	0.16627336255111938	0.09678479139654593
0.0165	0.16633525312286504	0.09684269485766657
0.016533333333333334	0.1663971345044873	0.0969006469722095
0.016566666666666667	0.16645900661347118	0.09695864780409383
0.0166	0.1665208693671094	0.09701669741735025
0.016633333333333333	0.16658272268250174	0.09707479587612111
0.016666666666666666	0.16664456647655468	0.09713294324466074
0.0167	0.16670640066598114	0.09719113958733559
0.016733333333333333	0.1667682251673001	0.0972493849686245
0.016766666666666666	0.16683003989683604	0.09730767945311886
0.016800000000000002	0.16689184477071856	0.09736602310552295
0.016833333333333336	0.16695363970488217	0.09742441599065403
0.01686666666666667	0.1670154246150659	0.09748285817344267
0.016900000000000002	0.16707719941681268	0.09754134971893277
0.016933333333333335	0.1671389640254691	0.0975998906922821
0.016966666666666668	0.16720071835618508	0.09765848115876224
0.017	0.1672624623239133	0.09771712118375901
0.017033333333333334	0.167324195843409	0.09777581083277248
0.017066666666666667	0.16738591882922946	0.09783455017141739
0.0171	0.16744763119573366	0.0978933392654233
0.017133333333333334	0.1675093328570818	0.09795217818063476
0.017166666666666667	0.16757102372723504	0.0980110669830116
0.0172	0.16763270371995506	0.09807000573862916
0.017233333333333333	0.1676943727488035	0.0981289945136785
0.017266666666666666	0.16775603072714174	0.09818803337446659
0.0173	0.16781767756813057	0.09824712238741662
0.017333333333333333	0.1678793131847296	0.09830626161906812
0.01736666666666667	0.16794093748969688	0.09836545113607727
0.017400000000000002	0.16800255039558867	0.09842469100521717
0.017433333333333335	0.1680641518147588	0.0984839812933779
0.01746666666666667	0.16812574165935848	0.09854332206756693
0.0175	0.1681873198413357	0.09860271339490921
0.017533333333333335	0.16824888627243512	0.09866215534264751
0.017566666666666668	0.16831044086419727	0.0987216479781426
0.0176	0.16837198352795854	0.0987811913688735
0.017633333333333334	0.16843351417485042	0.09884078558243764
0.017666666666666667	0.1684950327157993	0.09890043068655122
0.0177	0.16855653906152612	0.09896012674904933
0.017733333333333334	0.16861803312254572	0.09901987383788625
0.017766666666666667	0.1686795148091667	0.09907967202113566
0.0178	0.1687409840314908	0.09913952136699082
0.017833333333333333	0.1688024406994125	0.09919942194376498
0.017866666666666666	0.16886388472261882	0.09925937381989139
0.0179	0.16892531601058874	0.09931937706392367
0.017933333333333336	0.16898673447259274	0.09937943174453602
0.01796666666666667	0.16904814001769247	0.0994395379305235
0.018000000000000002	0.16910953255474032	0.09949969569080214
0.018033333333333335	0.1691709119923791	0.0995599050944093
0.01806666666666667	0.1692322782390414	0.0996201662105039
0.0181	0.16929363120294946	0.09968047910836657
0.018133333333333335	0.16935497079211437	0.09974084385739997
0.018166666666666668	0.16941629691433607	0.09980126052712904
0.0182	0.16947760947720267	0.09986172918720115
0.018233333333333334	0.16953890838809008	0.09992224990738643
0.018266666666666667	0.16960019355416164	0.09998282275757797
0.0183	0.16966146488236766	0.10004344780779202
0.018333333333333333	0.16972272227944488	0.1001041251281684
0.018366666666666667	0.1697839656519164	0.10016485478897053
0.0184	0.1698451949060908	0.10022563686058578
0.018433333333333333	0.16990640994806205	0.10028647141352573
0.018466666666666666	0.169967610683709	0.10034735851842638
0.018500000000000003	0.17002879701869478	0.1004082982460484
0.018533333333333336	0.17008996885846672	0.10046929066727735
0.01856666666666667	0.17015112610825558	0.10053033585312397
0.018600000000000002	0.17021226867307526	0.10059143387472445
0.018633333333333335	0.17027339645772244	0.10065258480334059
0.018666666666666668	0.17033450936677605	0.10071378871036006
0.0187	0.17039560730459688	0.10077504566729677
0.018733333333333334	0.1704566901753271	0.10083635574579096
0.018766666666666668	0.1705177578828899	0.10089771901760954
0.0188	0.170578810330989	0.10095913555464635
0.018833333333333334	0.1706398474231083	0.1010206054289223
0.018866666666666667	0.17070086906251128	0.10108212871258579
0.0189	0.1707618751522407	0.1011437054779128
0.018933333333333333	0.1708228655951182	0.10120533579730724
0.018966666666666666	0.17088384029374368	0.10126701974330117
0.019	0.17094479915049507	0.10132875738855501
0.019033333333333333	0.17100574206752772	0.10139054880585799
0.01906666666666667	0.17106666894677408	0.10145239406812806
0.019100000000000002	0.1711275796899432	0.10151429324841246
0.019133333333333336	0.17118847419852026	0.10157624641988781
0.01916666666666667	0.1712493523737662	0.10163825365586043
0.019200000000000002	0.17131021411671732	0.10170031502976652
0.019233333333333335	0.17137105932818467	0.10176243061517252
0.019266666666666668	0.1714318879087537	0.1018246004857753
0.0193	0.17149269975878373	0.10188682471540242
0.019333333333333334	0.1715534947784078	0.10194910337801243
0.019366666666666667	0.17161427286753186	0.1020114365476951
0.0194	0.17167503392583452	0.10207382429867165
0.019433333333333334	0.17173577785276647	0.10213626670529502
0.019466666666666667	0.17179650454755016	0.10219876384205025
0.0195	0.17185721390917932	0.10226131578355446
0.019533333333333333	0.1719179058364185	0.10232392260455753
0.019566666666666666	0.17197858022780246	0.1023865843799419
0.0196	0.17203923698163612	0.1024493011847232
0.019633333333333336	0.17209987599599363	0.10251207309405028
0.01966666666666667	0.17216049716871817	0.10257490018320559
0.019700000000000002	0.17222110039742153	0.10263778252760546
0.019733333333333335	0.17228168557948356	0.10270072020280027
0.01976666666666667	0.1723422526120517	0.10276371328447474
0.0198	0.17240280139204053	0.1028267618484483
0.019833333333333335	0.1724633318161314	0.10288986597067518
0.019866666666666668	0.172523843780772	0.10295302572724488
0.0199	0.17258433718217556	0.10301624119438224
0.019933333333333334	0.17264481191632075	0.1030795124484478
0.019966666666666667	0.1727052678789512	0.10314283956593819
0.02	0.1727657049655748	0.10320622262348612
0.020033333333333334	0.17282612307146353	0.10326966169786088
0.020066666666666667	0.17288652209165264	0.10333315686596851
0.0201	0.17294690192094053	0.10339670820485215
0.020133333333333333	0.1730072624538881	0.1034603157916922
0.020166666666666666	0.17306760358481835	0.10352397970380667
0.020200000000000003	0.17312792520781578	0.10358770001865142
0.020233333333333336	0.17318822721672616	0.10365147681382048
0.02026666666666667	0.17324850950515586	0.10371531016704624
0.020300000000000002	0.17330877196647146	0.10377920015619983
0.020333333333333335	0.17336901449379918	0.10384314685929129
0.02036666666666667	0.17342923698002455	0.10390715035446986
0.0204	0.17348943931779195	0.1039712107200244
0.020433333333333335	0.173549621399504	0.10403532803438345
0.020466666666666668	0.17360978311732111	0.10409950237611566
0.0205	0.17366992436316106	0.10416373382393002
0.020533333333333334	0.17373004502869857	0.10422802245667613
0.020566666666666667	0.17379014500536463	0.10429236835334449
0.0206	0.17385022418434629	0.10435677159306678
0.020633333333333333	0.17391028245658594	0.10442123225511608
0.020666666666666667	0.17397031971278096	0.10448575041890729
0.0207	0.1740303358433832	0.10455032616399731
0.020733333333333333	0.1740903307385985	0.10461495957008532
0.02076666666666667	0.1741503042883863	0.10467965071701305
0.020800000000000003	0.17421025638245888	0.10474439968476514
0.020833333333333336	0.17427018691028123	0.10480920655346936
0.02086666666666667	0.17433009576107036	0.10487407140339695
0.020900000000000002	0.17438998282379484	0.10493899431496284
0.020933333333333335	0.17444984798717436	0.10500397536872594
0.020966666666666668	0.1745096911396791	0.10506901464538948
0.021	0.17456951216952948	0.10513411222580124
0.021033333333333334	0.17462931096469547	0.10519926819095388
0.021066666666666668	0.17468908741289618	0.10526448262198522
0.0211	0.17474884140159935	0.1053297556001785
0.021133333333333334	0.17480857281802084	0.10539508720696267
0.021166666666666667	0.1748682815491242	0.10546047752391276
0.0212	0.1749279674816202	0.10552592663275004
0.021233333333333333	0.17498763050196614	0.10559143461534243
0.021266666666666666	0.1750472704963655	0.10565700155370468
0.0213	0.17510688735076751	0.1057226275299988
0.021333333333333336	0.17516648095086657	0.1057883126265342
0.02136666666666667	0.17522605118210166	0.10585405692576809
0.021400000000000002	0.175285597929656	0.10591986051030576
0.021433333333333335	0.1753451210784565	0.10598572346290083
0.02146666666666667	0.17540462051317315	0.10605164586645557
0.021500000000000002	0.17546409611821867	0.10611762780402123
0.021533333333333335	0.17552354777774795	0.10618366935879826
0.021566666666666668	0.17558297537565756	0.10624977061413671
0.0216	0.17564237879558517	0.10631593165353635
0.021633333333333334	0.1757017579209091	0.1063821525606472
0.021666666666666667	0.17576111263474792	0.10644843341926974
0.0217	0.17582044281995962	0.10651477431335504
0.021733333333333334	0.17587974835914158	0.10658117532700534
0.021766666666666667	0.17593902913462958	0.10664763654447415
0.0218	0.17599828502849763	0.10671415805016664
0.021833333333333333	0.17605751592255725	0.10678073992863991
0.021866666666666666	0.1761167216983571	0.10684738226460332
0.0219	0.1761759022371824	0.10691408514291875
0.021933333333333336	0.17623505742005446	0.10698084864860098
0.02196666666666667	0.17629418712773	0.10704767286681788
0.022000000000000002	0.17635329124070098	0.10711455788289083
0.022033333333333335	0.17641236963919366	0.10718150378229495
0.02206666666666667	0.1764714222031684	0.10724851065065938
0.0221	0.17653044881231894	0.10731557857376779
0.022133333333333335	0.17658944934607212	0.10738270763755838
0.022166666666666668	0.17664842368358707	0.10744989792812443
0.0222	0.17670737170375486	0.10751714953171454
0.022233333333333334	0.17676629328519808	0.10758446253473289
0.022266666666666667	0.17682518830626992	0.10765183702373957
0.0223	0.17688405664505424	0.10771927308545091
0.022333333333333334	0.1769428981793643	0.10778677080673985
0.022366666666666667	0.17700171278674298	0.10785433027463615
0.0224	0.17706050034446189	0.10792195157632674
0.022433333333333333	0.17711926072952072	0.10798963479915606
0.022466666666666666	0.177177993818647	0.10805738003062632
0.022500000000000003	0.17723669948829535	0.10812518735839785
0.022533333333333336	0.17729537761464703	0.1081930568702895
0.02256666666666667	0.17735402807360945	0.10826098865427874
0.022600000000000002	0.17741265074081564	0.10832898279850221
0.022633333333333335	0.17747124549162357	0.10839703939125594
0.02266666666666667	0.17752981220111572	0.10846515852099556
0.0227	0.17758835074409862	0.10853334027633685
0.022733333333333335	0.17764686099510224	0.10860158474605582
0.022766666666666668	0.17770534282837944	0.10866989201908928
0.0228	0.17776379611790546	0.10873826218453489
0.022833333333333334	0.17782222073737716	0.10880669533165171
0.022866666666666667	0.1778806165602129	0.10887519154986042
0.0229	0.17793898345955173	0.10894375092874359
0.022933333333333333	0.17799732130825288	0.10901237355804615
0.022966666666666666	0.17805562997889526	0.10908105952767559
0.023	0.17811390934377688	0.10914980892770235
0.023033333333333333	0.17817215927491425	0.10921862184836013
0.02306666666666667	0.178230379644042	0.10928749838004619
0.023100000000000002	0.17828857032261214	0.10935643861332167
0.023133333333333336	0.17834673118179367	0.10942544263891206
0.02316666666666667	0.17840486209247197	0.1094945105477073
0.023200000000000002	0.17846296292524816	0.10956364243076229
0.023233333333333335	0.1785210335504387	0.10963283837929713
0.023266666666666668	0.17857907383807475	0.10970209848469747
0.0233	0.1786370836579017	0.1097714228385149
0.023333333333333334	0.17869506287937842	0.10984081153246722
0.023366666666666668	0.17875301137167696	0.10991026465843871
0.0234	0.17881092900368187	0.10997978230848066
0.023433333333333334	0.17886881564398957	0.1100493645748115
0.023466666666666667	0.1789266711609079	0.11011901154981725
0.0235	0.17898449542245556	0.11018872332605181
0.023533333333333333	0.17904228829636143	0.11025849999623734
0.023566666666666666	0.1791000496500643	0.11032834165326455
0.0236	0.1791577793507119	0.11039824839019304
0.023633333333333336	0.1792154772651606	0.1104682203002517
0.02366666666666667	0.1792731432599748	0.11053825747683901
0.023700000000000002	0.17933077720142643	0.11060836001352337
0.023733333333333335	0.17938837895549423	0.11067852800404337
0.02376666666666667	0.1794459483878632	0.11074876154230835
0.0238	0.17950348536392427	0.1108190607223985
0.023833333333333335	0.1795609897487735	0.11088942563856533
0.023866666666666668	0.17961846140721144	0.110959856385232
0.0239	0.17967590020374286	0.11103035305699371
0.023933333333333334	0.17973330600257575	0.11110091574861788
0.023966666666666667	0.17979067866762144	0.1111715445550447
0.024	0.1798480180624932	0.11124223957138735
0.024033333333333334	0.17990532405050616	0.11131300089293242
0.024066666666666667	0.17996259649467675	0.11138382861514014
0.0241	0.18001983525772178	0.11145472283364485
0.024133333333333333	0.18007704020205825	0.11152568364425536
0.024166666666666666	0.18013421118980263	0.1115967111429552
0.024200000000000003	0.18019134808277013	0.11166780542590307
0.024233333333333336	0.1802484507424743	0.11173896658943305
0.02426666666666667	0.18030551903012645	0.11181019473005516
0.024300000000000002	0.18036255280663488	0.11188148994445556
0.024333333333333335	0.1804195519326046	0.11195285232949692
0.02436666666666667	0.1804765162683364	0.11202428198221881
0.0244	0.18053344567382662	0.11209577899983807
0.024433333333333335	0.1805903400087661	0.11216734347974919
0.024466666666666668	0.18064719913254018	0.11223897551952453
0.0245	0.18070402290422768	0.11231067521691482
0.024533333333333334	0.18076081118260034	0.1123824426698495
0.024566666666666667	0.18081756382612246	0.11245427797643696
0.0246	0.18087428069295014	0.11252618123496512
0.024633333333333333	0.18093096164093064	0.11259815254390156
0.024666666666666667	0.1809876065276019	0.11267019200189403
0.0247	0.18104421521019193	0.11274229970777076
0.024733333333333333	0.18110078754561823	0.11281447576054085
0.02476666666666667	0.1811573233904871	0.11288672025939457
0.024800000000000003	0.18121382260109306	0.11295903330370385
0.024833333333333336	0.18127028503341835	0.11303141499302251
0.02486666666666667	0.18132671054313226	0.11310386542708666
0.024900000000000002	0.18138309898559057	0.11317638470581522
0.024933333333333335	0.18143945021583482	0.11324897292931005
0.024966666666666668	0.18149576408859183	0.11332163019785645
0.025	0.1815520404582731	0.11339435661192353
0.025033333333333335	0.18160827917897426	0.11346715227216453
0.025066666666666668	0.18166448010447409	0.11354001727941733
0.0251	0.1817206430882345	0.11361295173470459
0.025133333333333334	0.1817767679833995	0.11368595573923432
0.025166666666666667	0.18183285464279467	0.11375902939440019
0.0252	0.18188890291892656	0.11383217280178187
0.025233333333333333	0.1819449126639823	0.11390538606314549
0.025266666666666666	0.18200088372982862	0.11397866928044385
0.0253	0.1820568159680114	0.11405202255581709
0.025333333333333336	0.18211270922975514	0.1141254459915927
0.02536666666666667	0.18216856336596224	0.11419893969028624
0.025400000000000002	0.18222437822721244	0.11427250375460152
0.025433333333333336	0.18228015366376216	0.11434613828743094
0.02546666666666667	0.18233588952554383	0.1144198433918561
0.025500000000000002	0.18239158566216546	0.11449361917114793
0.025533333333333335	0.18244724192290984	0.11456746572876732
0.025566666666666668	0.18250285815673387	0.11464138316836527
0.0256	0.1825584342122682	0.11471537159378335
0.025633333333333334	0.18261396993781637	0.1147894311090542
0.025666666666666667	0.18266946518135416	0.1148635618184018
0.0257	0.18272491979052927	0.11493776382624185
0.025733333333333334	0.18278033361266027	0.11501203723718223
0.025766666666666667	0.18283570649473643	0.11508638215602338
0.0258	0.1828910382834165	0.1151607986877586
0.025833333333333333	0.18294632882502876	0.11523528693757451
0.025866666666666666	0.18300157796556987	0.11530984701085153
0.025900000000000003	0.18305678555070456	0.11538447901316404
0.025933333333333336	0.1831119514257647	0.11545918305028101
0.02596666666666667	0.1831670754357489	0.1155339592281663
0.026000000000000002	0.18322215742532166	0.11560880765297896
0.026033333333333335	0.1832771972388132	0.11568372843107383
0.02606666666666667	0.18333219472021808	0.11575872166900175
0.0261	0.1833871497131952	0.11583378747351006
0.026133333333333335	0.183442062061067	0.11590892595154297
0.026166666666666668	0.1834969316068185	0.11598413721024196
0.0262	0.1835517581930972	0.11605942135694619
0.026233333333333334	0.18360654166221177	0.11613477849919286
0.026266666666666667	0.1836612818561321	0.11621020874471769
0.0263	0.18371597861648825	0.11628571220145523
0.026333333333333334	0.1837706317845698	0.11636128897753932
0.026366666666666667	0.18382524120132532	0.11643693918130356
0.0264	0.1838798067073617	0.11651266292128157
0.026433333333333333	0.1839343281429435	0.11658846030620743
0.02646666666666667	0.18398880534799222	0.11666433144501619
0.026500000000000003	0.1840432381620858	0.11674027644684419
0.026533333333333336	0.18409762642445782	0.11681629542102955
0.02656666666666667	0.18415196997399683	0.1168923884771124
0.026600000000000002	0.18420626864924594	0.11696855572483553
0.026633333333333335	0.18426052228840176	0.1170447972741446
0.02666666666666667	0.18431473072931426	0.11712111323518873
0.0267	0.18436889380948562	0.11719750371832074
0.026733333333333335	0.18442301136606973	0.11727396883409769
0.026766666666666668	0.18447708323587167	0.11735050869328123
0.0268	0.184531109255347	0.117427123406838
0.026833333333333334	0.18458508926060088	0.11750381308594021
0.026866666666666667	0.18463902308738778	0.11758057784196581
0.0269	0.1846929105711103	0.11765741778649907
0.026933333333333333	0.1847467515468191	0.11773433303133099
0.026966666666666667	0.1848005458492118	0.11781132368845966
0.027	0.18485429331263253	0.11788838987009073
0.027033333333333336	0.18490799377107095	0.11796553168863781
0.02706666666666667	0.18496164705816212	0.11804274925672295
0.027100000000000003	0.18501525300718533	0.11812004268717691
0.027133333333333336	0.18506881145106358	0.11819741209303976
0.02716666666666667	0.18512232222236308	0.11827485758756129
0.027200000000000002	0.18517578515329217	0.11835237928420131
0.027233333333333335	0.18522920007570134	0.11842997729663013
0.027266666666666668	0.18528256682108166	0.11850765173872911
0.0273	0.1853358852205648	0.11858540272459094
0.027333333333333334	0.18538915510492204	0.11866323036852007
0.027366666666666668	0.18544237630456362	0.11874113478503329
0.0274	0.1854955486495381	0.11881911608886006
0.027433333333333334	0.18554867196953176	0.11889717439494286
0.027466666666666667	0.1856017460938677	0.11897530981843783
0.0275	0.1856547708515053	0.11905352247471508
0.027533333333333333	0.1857077460710396	0.1191318124793591
0.027566666666666666	0.18576067158070037	0.11921017994816921
0.027600000000000003	0.18581354720835155	0.11928862499716011
0.027633333333333336	0.18586637278149082	0.11936714774256224
0.02766666666666667	0.18591914812724847	0.11944574830082211
0.027700000000000002	0.1859718730723868	0.11952442678860295
0.027733333333333336	0.18602454744329985	0.11960318332278505
0.02776666666666667	0.1860771710660121	0.11968201802046617
0.027800000000000002	0.18612974376617814	0.11976093099896203
0.027833333333333335	0.18618226536908195	0.11983992237580678
0.027866666666666668	0.186234735699636	0.11991899226875335
0.0279	0.18628715458238082	0.11999814079577403
0.027933333333333334	0.1863395218414841	0.12007736807506081
0.027966666666666667	0.18639183730074013	0.12015667422502589
0.028	0.18644410078356888	0.12023605936430208
0.028033333333333334	0.1864963121130156	0.12031552361174336
0.028066666666666667	0.1865484711117498	0.12039506708642515
0.0281	0.18660057760206486	0.120474689907645
0.028133333333333333	0.18665263140587698	0.12055439219492274
0.02816666666666667	0.18670463234472479	0.12063417406800123
0.028200000000000003	0.18675658023976832	0.12071403564684668
0.028233333333333336	0.18680847491178873	0.12079397705164913
0.02826666666666667	0.1868603161811871	0.12087399840282283
0.028300000000000002	0.186912103867984	0.12095409982100688
0.028333333333333335	0.18696383779181877	0.12103428142706549
0.02836666666666667	0.1870155177719488	0.12111454334208858
0.0284	0.18706714362724863	0.12119488568739217
0.028433333333333335	0.1871187151762095	0.12127530858451896
0.028466666666666668	0.1871702322369384	0.12135581215523851
0.0285	0.1872216946271575	0.12143639652154814
0.028533333333333334	0.18727310216420343	0.12151706180567295
0.028566666666666667	0.1873244546650264	0.1215978081300666
0.0286	0.18737575194618955	0.1216786356174117
0.028633333333333334	0.18742699382386852	0.12175954439062016
0.028666666666666667	0.18747818011385017	0.12184053457283382
0.0287	0.18752931063153216	0.12192160628742486
0.028733333333333336	0.18758038519192233	0.12200275965799626
0.02876666666666667	0.18763140360963784	0.12208399480838224
0.028800000000000003	0.18768236569890434	0.12216531186264883
0.028833333333333336	0.18773327127355532	0.12224671094509425
0.02886666666666667	0.1877841201470315	0.12232819218024954
0.028900000000000002	0.18783491213237996	0.12240975569287875
0.028933333333333335	0.18788564704225336	0.12249140160797978
0.02896666666666667	0.18793632468890933	0.12257313005078455
0.029	0.18798694488420972	0.12265494114675969
0.029033333333333335	0.1880375074396196	0.12273683502160693
0.029066666666666668	0.18808801216620702	0.12281881180126356
0.0291	0.18813845887464173	0.122900871611903
0.029133333333333334	0.18818884737519492	0.12298301457993521
0.029166666666666667	0.18823917747773802	0.1230652408320072
0.0292	0.1882894489917423	0.12314755049500355
0.029233333333333333	0.188339661726278	0.12322994369604684
0.029266666666666667	0.18838981549001355	0.12331242056249823
0.029300000000000003	0.18843991009121477	0.12339498122195781
0.029333333333333336	0.18848994533774435	0.12347762580226526
0.02936666666666667	0.18853992103706096	0.12356035443150018
0.029400000000000003	0.1885898369962183	0.12364316723798276
0.029433333333333336	0.18863969302186465	0.12372606435027407
0.02946666666666667	0.188689488920242	0.12380904589717674
0.029500000000000002	0.18873922449718525	0.12389211200773535
0.029533333333333335	0.1887888995581215	0.12397526281123704
0.029566666666666668	0.18883851390806933	0.12405849843721178
0.0296	0.188888067351638	0.12414181901543318
0.029633333333333334	0.18893755969302653	0.12422522467591875
0.029666666666666668	0.18898699073602318	0.12430871554893047
0.0297	0.18903636028400472	0.1243922917649754
0.029733333333333334	0.1890856681399353	0.12447595345480603
0.029766666666666667	0.1891349141063661	0.12455970074942091
0.0298	0.18918409798543434	0.12464353378006506
0.029833333333333333	0.18923321957886244	0.12472745267823053
0.029866666666666666	0.18928227868795758	0.12481145757565695
0.029900000000000003	0.18933127511361053	0.12489554860433194
0.029933333333333336	0.18938020865629518	0.12497972589649167
0.02996666666666667	0.18942907911606752	0.12506398958462145
0.030000000000000002	0.18947788629256507	0.1251483398014561
0.030033333333333335	0.189526629985006	0.12523277667998056
0.03006666666666667	0.1895753099921885	0.1253173003534305
0.030100000000000002	0.18962392611248968	0.12540191095529252
0.030133333333333335	0.18967247814386512	0.12548660861930505
0.030166666666666668	0.18972096588384793	0.12557139347945864
0.0302	0.18976938912954797	0.1256562656699965
0.030233333333333334	0.18981774767765114	0.1257412253254151
0.030266666666666667	0.18986604132441853	0.1258262725804647
0.0303	0.1899142698656856	0.12591140757014974
0.030333333333333334	0.1899624330968615	0.12599663042972953
0.030366666666666667	0.19001053081292824	0.12608194129471867
0.0304	0.19005856280843986	0.12616734030088758
0.030433333333333333	0.19010652887752166	0.12625282758426315
0.03046666666666667	0.1901544288138694	0.12633840328112914
0.030500000000000003	0.19020226241074858	0.12642406752802673
0.030533333333333336	0.19025002946099356	0.1265098204617551
0.03056666666666667	0.19029772975700668	0.126595662219372
0.030600000000000002	0.19034536309075775	0.12668159293819417
0.030633333333333335	0.19039292925378298	0.12676761275579793
0.03066666666666667	0.19044042803718433	0.1268537218100198
0.0307	0.19048785923162853	0.12693992023895684
0.030733333333333335	0.19053522262734657	0.12702620818096746
0.030766666666666668	0.19058251801413256	0.12711258577467174
0.0308	0.19062974518134318	0.12719905315895208
0.030833333333333334	0.19067690391789688	0.12728561047295364
0.030866666666666667	0.19072399401227277	0.1273722578560851
0.0309	0.19077101525251022	0.12745899544801895
0.030933333333333334	0.1908179674262077	0.12754582338869225
0.030966666666666667	0.1908648503205223	0.12763274181830703
0.031	0.19091166372216853	0.12771975087733087
0.031033333333333336	0.19095840741741787	0.12780685070649755
0.03106666666666667	0.19100508119209775	0.12789404144680755
0.031100000000000003	0.19105168483159077	0.12798132323952846
0.031133333333333336	0.1910982181208339	0.12806869622619577
0.03116666666666667	0.19114468084431777	0.1281561605486133
0.031200000000000002	0.1911910727860856	0.1282437163488538
0.031233333333333335	0.19123739372973253	0.1283313637692594
0.031266666666666665	0.19128364345840487	0.12841910295244235
0.0313	0.1913298217547992	0.12850693404128544
0.03133333333333334	0.1913759284011615	0.12859485717894262
0.03136666666666667	0.1914219631792863	0.12868287250883959
0.031400000000000004	0.191467925870516	0.12877098017467428
0.031433333333333334	0.19151381625574004	0.12885918032041754
0.03146666666666667	0.19155963411539378	0.12894747309031354
0.0315	0.19160537922945803	0.12903585862888048
0.03153333333333334	0.19165105137745803	0.1291243370809112
0.031566666666666666	0.19169665033846267	0.12921290859147358
0.0316	0.19174217589108364	0.1293015733059112
0.03163333333333333	0.19178762781347453	0.12939033136984396
0.03166666666666667	0.19183300588333013	0.12947918292916863
0.0317	0.1918783098778855	0.1295681281300593
0.031733333333333336	0.19192353957391511	0.12965716711896824
0.031766666666666665	0.19196869474773218	0.1297463000426262
0.0318	0.1920137751751875	0.12983552704804313
0.03183333333333333	0.19205878063166884	0.1299248482825087
0.03186666666666667	0.1921037108921001	0.13001426389359297
0.031900000000000005	0.19214856573094038	0.13010377402914688
0.031933333333333334	0.1921933449221833	0.13019337883730295
0.03196666666666667	0.19223804823935567	0.13028307846647572
0.032	0.19228267545551736	0.13037287306536247
0.03203333333333334	0.1923272263432598	0.13046276278294372
0.03206666666666667	0.19237170067470558	0.1305527477684839
0.032100000000000004	0.1924160982215074	0.1306428281715319
0.03213333333333333	0.1924604187548471	0.1307330041419216
0.03216666666666667	0.192504662045435	0.13082327582977263
0.0322	0.19254882786350916	0.1309136433854908
0.032233333333333336	0.19259291597883405	0.1310041069597688
0.032266666666666666	0.19263692616070016	0.1310946667035868
0.0323	0.1926808581779229	0.13118532276821296
0.03233333333333333	0.19272471179884187	0.1312760753052041
0.03236666666666667	0.1927684867913198	0.13136692446640638
0.0324	0.192812182922742	0.13145787040395573
0.032433333333333335	0.192855799960015	0.13154891327027862
0.03246666666666667	0.1928993376695663	0.13164005321809255
0.0325	0.192942795817343	0.1317312904004067
0.03253333333333334	0.19298617416881117	0.13182262497052258
0.03256666666666667	0.19302947248895494	0.13191405708203463
0.032600000000000004	0.1930726905422756	0.13200558688883085
0.032633333333333334	0.19311582809279076	0.13209721454509324
0.03266666666666667	0.19315888490403332	0.13218894020529867
0.0327	0.1932018607390509	0.13228076402421937
0.032733333333333337	0.19324475536040475	0.13237268615692357
0.032766666666666666	0.19328756853016882	0.1324647067587761
0.0328	0.19333030000992904	0.13255682598543905
0.03283333333333333	0.1933729495607823	0.13264904399287236
0.03286666666666667	0.1934155169433358	0.1327413609373344
0.0329	0.1934580019177058	0.13283377697538282
0.032933333333333335	0.19350040424351703	0.1329262922638748
0.032966666666666665	0.19354272367990175	0.13301890695996807
0.033	0.1935849599854987	0.13311162122112127
0.03303333333333334	0.1936271129184524	0.13320443520509467
0.03306666666666667	0.19366918223641225	0.1332973490699509
0.033100000000000004	0.19371116769653146	0.13339036297405538
0.033133333333333334	0.19375306905546633	0.13348347707607716
0.03316666666666667	0.1937948860693753	0.1335766915349894
0.0332	0.19383661849391806	0.1336700065100702
0.03323333333333334	0.19387826608425462	0.1337634221609029
0.03326666666666667	0.1939198285950445	0.13385693864737722
0.0333	0.19396130578044565	0.13395055612968942
0.03333333333333333	0.1940026973941138	0.1340442747683432
0.03336666666666667	0.19404400318920131	0.13413809472415036
0.0334	0.19408522291835653	0.13423201615823135
0.033433333333333336	0.1941263563337226	0.13432603923201594
0.033466666666666665	0.19416740318693676	0.1344201641072439
0.0335	0.1942083632291294	0.13451439094596568
0.03353333333333333	0.19424923621092302	0.13460871991054302
0.03356666666666667	0.1942900218824316	0.1347031511636495
0.033600000000000005	0.1943307199932594	0.1347976848682715
0.033633333333333335	0.19437133029250006	0.13489232118770858
0.03366666666666667	0.19441185252873608	0.13498706028557417
0.0337	0.1944522864500373	0.13508190232579637
0.03373333333333334	0.19449263180396045	0.1351768474726185
0.03376666666666667	0.19453288833754806	0.13527189589059985
0.033800000000000004	0.19457305579732764	0.13536704774461625
0.03383333333333333	0.1946131339293106	0.1354623031998608
0.03386666666666667	0.19465312247899139	0.13555766242184453
0.0339	0.19469302119134657	0.1356531255763971
0.033933333333333336	0.19473282981083406	0.13574869282966737
0.033966666666666666	0.19477254808139197	0.1358443643481242
0.034	0.19481217574643767	0.13594014029855703
0.03403333333333333	0.19485171254886718	0.13603602084807667
0.03406666666666667	0.19489115823105382	0.13613200616411586
0.0341	0.19493051253484772	0.13622809641442998
0.034133333333333335	0.19496977520157438	0.13632429176709776
0.03416666666666667	0.1950089459720341	0.13642059239052196
0.0342	0.19504802458650114	0.13651699845343004
0.03423333333333334	0.19508701078472243	0.1366135101248749
0.03426666666666667	0.1951259043059167	0.1367101275742355
0.034300000000000004	0.19516470488877388	0.1368068509712176
0.034333333333333334	0.19520341227145374	0.13690368048585427
0.03436666666666667	0.19524202619158532	0.137000616288507
0.0344	0.19528054638626557	0.13709765854986594
0.03443333333333334	0.1953189725920588	0.1371948074409509
0.034466666666666666	0.1953573045449955	0.13729206313311182
0.0345	0.1953955419805716	0.13738942579802974
0.03453333333333333	0.19543368463374722	0.13748689560771718
0.03456666666666667	0.195471732238946	0.13758447273451924
0.0346	0.19550968453005402	0.1376821573511138
0.034633333333333335	0.19554754124041876	0.1377799496305128
0.034666666666666665	0.19558530210284852	0.13787784974606243
0.0347	0.19562296684961086	0.13797585787144415
0.03473333333333334	0.19566053521243232	0.1380739741806753
0.03476666666666667	0.19569800692249698	0.13817219884810983
0.034800000000000005	0.1957353817104457	0.13827053204843903
0.034833333333333334	0.19577265930637502	0.1383689739566922
0.03486666666666667	0.19580983943983649	0.1384675247482374
0.0349	0.19584692183983535	0.13856618459878217
0.03493333333333334	0.19588390623482976	0.13866495368437426
0.03496666666666667	0.19592079235272988	0.1387638321814023
0.035	0.19595757992089685	0.13886282026659663
0.03503333333333333	0.1959942686661417	0.13896191811702993
0.03506666666666667	0.19603085831472458	0.1390611259101179
0.0351	0.19606734859235367	0.1391604438236202
0.035133333333333336	0.19610373922418434	0.1392598720356409
0.035166666666666666	0.19614002993481788	0.13935941072462954
0.0352	0.196176220448301	0.13945906006938155
0.03523333333333333	0.19621231048812443	0.13955882024903918
0.03526666666666667	0.19624829977722202	0.13965869144309215
0.035300000000000005	0.1962841880379701	0.13975867383137844
0.035333333333333335	0.19631997499218598	0.13985876759408505
0.03536666666666667	0.1963556603611274	0.13995897291174864
0.0354	0.19639124386549128	0.14005928996525638
0.03543333333333334	0.19642672522541305	0.14015971893584667
0.03546666666666667	0.1964621041604651	0.14026026000510977
0.035500000000000004	0.19649738038965664	0.14036091335498885
0.03553333333333333	0.19653255363143193	0.1404616791677804
0.03556666666666667	0.19656762360366953	0.14056255762613518
0.0356	0.1966025900236816	0.14066354891305888
0.035633333333333336	0.1966374526082126	0.14076465321191303
0.035666666666666666	0.1966722110734384	0.14086587070641557
0.0357	0.19670686513496527	0.14096720158064174
0.03573333333333333	0.1967414145078288	0.14106864601902477
0.03576666666666667	0.19677585890649318	0.1411702042063567
0.0358	0.19681019804485	0.1412718763277891
0.035833333333333335	0.19684443163621718	0.1413736625688338
0.03586666666666667	0.1968785593933381	0.14147556311536386
0.0359	0.19691258102838066	0.1415775781536141
0.03593333333333334	0.19694649625293612	0.141679707870182
0.03596666666666667	0.19698030477801814	0.1417819524520284
0.036000000000000004	0.19701400631406196	0.14188431208647845
0.036033333333333334	0.19704760057092305	0.1419867869612221
0.03606666666666667	0.19708108725787635	0.14208937726431517
0.0361	0.1971144660836154	0.14219208318417995
0.03613333333333334	0.1971477367562509	0.14229490490960606
0.036166666666666666	0.19718089898331015	0.1423978426297512
0.0362	0.19721395247173557	0.142500896534142
0.03623333333333333	0.19724689692788425	0.14260406681267473
0.03626666666666667	0.19727973205752652	0.14270735365561615
0.0363	0.197312457565845	0.1428107572536042
0.036333333333333336	0.19734507315743363	0.1429142777976491
0.036366666666666665	0.19737757853629675	0.14301791547913364
0.0364	0.1974099734058481	0.14312167048981442
0.03643333333333334	0.1974422574689094	0.1432255430218225
0.03646666666666667	0.19747443042770996	0.14332953326766415
0.036500000000000005	0.19750649198388504	0.14343364142022172
0.036533333333333334	0.19753844183847521	0.14353786767275448
0.03656666666666667	0.1975702796919254	0.1436422122188993
0.0366	0.19760200524408356	0.14374667525267162
0.03663333333333334	0.19763361819419964	0.14385125696846612
0.03666666666666667	0.19766511824092495	0.14395595756105758
0.0367	0.19769650508231074	0.1440607772256018
0.03673333333333333	0.19772777841580735	0.14416571615763626
0.03676666666666667	0.19775893793826319	0.14427077455308107
0.0368	0.19778998334592343	0.14437595260823968
0.036833333333333336	0.19782091433442955	0.14448125051979974
0.036866666666666666	0.1978517305988178	0.1445866684848341
0.0369	0.1978824318335181	0.14469220670080127
0.03693333333333333	0.19791301773235356	0.14479786536554662
0.03696666666666667	0.19794348798853886	0.14490364467730296
0.037000000000000005	0.19797384229467951	0.1450095448346915
0.037033333333333335	0.19800408034277073	0.1451155660367227
0.03706666666666667	0.19803420182419645	0.14522170848279706
0.0371	0.1980642064297283	0.14532797237270587
0.03713333333333334	0.19809409384952442	0.1454343579066322
0.03716666666666667	0.19812386377312846	0.14554086528515175
0.037200000000000004	0.19815351588946867	0.14564749470923355
0.037233333333333334	0.19818304988685673	0.14575424638024093
0.03726666666666667	0.1982124654529867	0.1458611204999323
0.0373	0.19824176227493398	0.14596811727046208
0.037333333333333336	0.19827094003915438	0.14607523689438148
0.037366666666666666	0.1982999984314828	0.14618247957463945
0.0374	0.19832893713713243	0.14628984551458332
0.03743333333333333	0.19835775584069357	0.14639733491795998
0.03746666666666667	0.19838645422613266	0.14650494798891647
0.0375	0.198415031976791	0.14661268493200103
0.037533333333333335	0.19844348877538412	0.1467205459521638
0.03756666666666667	0.19847182430400018	0.14682853125475778
0.0376	0.19850003824409945	0.14693664104553977
0.03763333333333334	0.19852813027651262	0.14704487553067114
0.03766666666666667	0.1985561000814405	0.14715323491671867
0.037700000000000004	0.1985839473384523	0.14726171941065555
0.037733333333333334	0.19861167172648506	0.14737032921986218
0.03776666666666667	0.19863927292384193	0.14747906455212698
0.0378	0.1986667506081919	0.14758792561564754
0.03783333333333334	0.19869410445656815	0.1476969126190312
0.037866666666666667	0.19872133414536713	0.147806025771296
0.0379	0.19874843935034778	0.14791526528187182
0.03793333333333333	0.19877541974662985	0.14802463136060096
0.03796666666666667	0.1988022750086936	0.14813412421773914
0.038	0.19882900481037788	0.1482437440639564
0.038033333333333336	0.1988556088248798	0.1483534911103381
0.038066666666666665	0.19888208672475322	0.14846336556838569
0.0381	0.19890843818190768	0.14857336765001763
0.03813333333333334	0.19893466286760755	0.14868349756757027
0.03816666666666667	0.19896076045247094	0.14879375553379887
0.038200000000000005	0.1989867306064682	0.14890414176187847
0.038233333333333334	0.19901257299892133	0.14901465646540463
0.03826666666666667	0.19903828729850273	0.14912529985839462
0.0383	0.199063873173234	0.14923607215528809
0.03833333333333334	0.19908933029048503	0.14934697357094823
0.03836666666666667	0.19911465831697264	0.14945800432066242
0.038400000000000004	0.19913985691875985	0.14956916462014333
0.03843333333333333	0.19916492576125464	0.14968045468552982
0.03846666666666667	0.1991898645092087	0.14979187473338776
0.0385	0.19921467282671657	0.14990342498071121
0.038533333333333336	0.1992393503772143	0.150015105644923
0.038566666666666666	0.19926389682347884	0.15012691694387603
0.0386	0.1992883118276262	0.1502388590958538
0.03863333333333333	0.199312595051111	0.15035093231957172
0.03866666666666667	0.19933674615472508	0.15046313683417784
0.038700000000000005	0.19936076479859652	0.1505754728592539
0.038733333333333335	0.19938465064218835	0.15068794061481616
0.03876666666666667	0.19940840334429766	0.15080054032131643
0.0388	0.19943202256305445	0.15091327219964304
0.03883333333333334	0.19945550795592037	0.1510261364711217
0.03886666666666667	0.19947885917968783	0.15113913335751647
0.038900000000000004	0.1995020758904788	0.1512522630810308
0.038933333333333334	0.1995251577437437	0.15136552586430838
0.03896666666666667	0.19954810439426013	0.15147892193043425
0.039	0.19957091549613223	0.15159245150293557
0.03903333333333334	0.19959359070278906	0.15170611480578272
0.039066666666666666	0.19961612966698375	0.15181991206339018
0.0391	0.19963853204079243	0.1519338435006176
0.03913333333333333	0.19966079747561277	0.15204790934277065
0.03916666666666667	0.19968292562216342	0.1521621098156022
0.0392	0.1997049161304825	0.15227644514531297
0.039233333333333335	0.19972676864992644	0.15239091555855278
0.03926666666666667	0.19974848282916913	0.15250552128242145
0.0393	0.19977005831620065	0.1526202625444698
0.03933333333333334	0.19979149475832628	0.15273513957270063
0.03936666666666667	0.1998127918021651	0.15285015259556956
0.039400000000000004	0.1998339490936492	0.15296530184198623
0.039433333333333334	0.19985496627802227	0.15308058754131532
0.03946666666666667	0.19987584299983877	0.15319600992337723
0.0395	0.19989657890296242	0.15331156921844952
0.03953333333333334	0.19991717363056552	0.15342726565726744
0.03956666666666667	0.19993762682512764	0.15354309947102535
0.0396	0.19995793812843418	0.15365907089137743
0.03963333333333333	0.19997810718157577	0.1537751801504388
0.03966666666666667	0.1999981336249469	0.1538914274807867
0.0397	0.20001801709824457	0.1540078131154612
0.039733333333333336	0.20003775724046752	0.15412433728796618
0.039766666666666665	0.20005735368991506	0.1542410002322708
0.0398	0.2000768060841857	0.15435780218281014
0.03983333333333334	0.20009611406017602	0.15447474337448622
0.03986666666666667	0.20011527725408	0.15459182404266925
0.039900000000000005	0.2001342953013872	0.1547090444231985
0.039933333333333335	0.2001531678368822	0.15482640475238324
0.03996666666666667	0.2001718944946431	0.15494390526700397
0.04	0.20019047490804062	0.15506154620431337
0.04003333333333334	0.2002089087097368	0.15517932780203733
0.04006666666666667	0.20022719553168392	0.15529725029837602
0.040100000000000004	0.20024533500512326	0.1554153139320049
0.04013333333333333	0.20026332676058425	0.15553351894207573
0.04016666666666667	0.20028117042788302	0.15565186556821764
0.0402	0.20029886563612126	0.1557703540505383
0.040233333333333336	0.2003164120136854	0.15588898462962478
0.040266666666666666	0.20033380918824514	0.15600775754654472
0.0403	0.20035105678675233	0.15612667304284747
0.04033333333333333	0.20036815443543998	0.15624573136056483
0.04036666666666667	0.20038510175982108	0.15636493274221244
0.040400000000000005	0.20040189838468728	0.15648427743079077
0.040433333333333335	0.20041854393410796	0.1566037656697861
0.04046666666666667	0.20043503803142898	0.15672339770317162
0.0405	0.20045138029927143	0.15684317377540846
0.04053333333333334	0.20046757035953072	0.15696309413144693
0.04056666666666667	0.2004836078333752	0.1570831590167275
0.040600000000000004	0.2004994923412451	0.1572033686771818
0.040633333333333334	0.20051522350285136	0.1573237233592338
0.04066666666666667	0.2005308009371745	0.15744422330980082
0.0407	0.20054622426246344	0.15756486877629475
0.04073333333333334	0.20056149309623428	0.15768566000662299
0.040766666666666666	0.2005766070552693	0.1578065972491897
0.0408	0.20059156575561565	0.1579276807528967
0.04083333333333333	0.2006063688125843	0.1580489107671447
0.04086666666666667	0.2006210158407488	0.15817028754183451
0.0409	0.20063550645394418	0.15829181132736783
0.040933333333333335	0.2006498402652655	0.15841348237464867
0.04096666666666667	0.2006640168870673	0.1585353009350842
0.041	0.20067803593096192	0.1586572672605861
0.04103333333333334	0.2006918970078184	0.15877938160357155
0.04106666666666667	0.20070559972776159	0.1589016442169644
0.041100000000000005	0.20071914370017063	0.15902405535419606
0.041133333333333334	0.20073252853367798	0.15914661526920706
0.04116666666666667	0.2007457538361684	0.15926932421644782
0.0412	0.2007588192147774	0.15939218245087994
0.04123333333333334	0.2007717242758902	0.15951519022797717
0.04126666666666667	0.200784468625141	0.15963834780372685
0.0413	0.20079705186741104	0.1597616554346306
0.04133333333333333	0.20080947360682808	0.15988511337770597
0.04136666666666667	0.200821733446765	0.1600087218904872
0.0414	0.20083383098983834	0.16013248123102652
0.041433333333333336	0.2008457658379077	0.1602563916578952
0.041466666666666666	0.20085753759207411	0.16038045343018495
0.0415	0.20086914585267898	0.1605046668075087
0.04153333333333334	0.200880590219303	0.16062903205000204
0.04156666666666667	0.20089187029076505	0.16075354941832423
0.041600000000000005	0.2009029856651206	0.1608782191736596
0.041633333333333335	0.20091393593966092	0.16100304157771833
0.04166666666666667	0.20092472071091202	0.16112801689273795
0.0417	0.20093533957463292	0.16125314538148428
0.04173333333333334	0.2009457921258151	0.16137842730725288
0.04176666666666667	0.20095607795868076	0.16150386293386992
0.041800000000000004	0.20096619666668206	0.16162945252569355
0.041833333333333333	0.20097614784249973	0.16175519634761507
0.04186666666666667	0.20098593107804205	0.16188109466506
0.0419	0.20099554596444333	0.1620071477439893
0.041933333333333336	0.2010049920920632	0.16213335585090075
0.041966666666666666	0.201014269050485	0.1622597192528299
0.042	0.2010233764285148	0.16238623821735132
0.04203333333333333	0.20103231381418027	0.16251291301258008
0.04206666666666667	0.20104108079472938	0.16263974390717242
0.042100000000000005	0.20104967695662926	0.16276673117032742
0.042133333333333335	0.20105810188556503	0.162893875071788
0.04216666666666667	0.20106635516643842	0.16302117588184226
0.0422	0.20107443638336692	0.16314863387132444
0.04223333333333334	0.20108234511968234	0.1632762493116165
0.04226666666666667	0.20109008095792977	0.16340402247464894
0.042300000000000004	0.20109764347986633	0.1635319536329024
0.042333333333333334	0.20110503226645982	0.16366004305940865
0.04236666666666667	0.20111224689788795	0.16378829102775191
0.0424	0.20111928695353662	0.16391669781207002
0.04243333333333334	0.20112615201199907	0.16404526368705583
0.042466666666666666	0.20113284165107478	0.16417398892795806
0.0425	0.20113935544776787	0.16430287381058314
0.04253333333333333	0.2011456929782863	0.1644319186112959
0.04256666666666667	0.2011518538180404	0.16456112360702113
0.0426	0.20115783754164193	0.1646904890752447
0.042633333333333336	0.20116364372290282	0.1648200152940149
0.04266666666666667	0.20116927193483367	0.16494970254194363
0.0427	0.20117472174964288	0.16507955109820766
0.04273333333333334	0.20117999273873557	0.16520956124254987
0.04276666666666667	0.2011850844727121	0.16533973325528073
0.042800000000000005	0.20118999652136677	0.16547006741727924
0.042833333333333334	0.20119472845368705	0.16560056400999437
0.04286666666666667	0.20119927983785202	0.16573122331544643
0.0429	0.20120365024123146	0.1658620456162283
0.04293333333333334	0.2012078392303843	0.1659930311955064
0.04296666666666667	0.20121184637105782	0.16612418033702248
0.043000000000000003	0.2012156712281861	0.1662554933250946
0.04303333333333333	0.2012193133658891	0.16638697044461845
0.04306666666666667	0.20122277234747135	0.1665186119810687
0.0431	0.2012260477354206	0.1666504182205003
0.043133333333333336	0.20122913909140688	0.1667823894495498
0.043166666666666666	0.2012320459762812	0.16691452595543646
0.0432	0.20123476795007417	0.16704682802596388
0.04323333333333333	0.2012373045719953	0.16717929594952108
0.04326666666666667	0.20123965540043115	0.16731193001508396
0.043300000000000005	0.20124181999294466	0.16744473051221637
0.043333333333333335	0.2012437979062735	0.16757769773107176
0.04336666666666667	0.20124558869632939	0.16771083196239417
0.0434	0.2012471919181964	0.16784413349751995
0.04343333333333334	0.20124860712613024	0.16797760262837869
0.04346666666666667	0.2012498338735565	0.16811123964749483
0.043500000000000004	0.2012508717130699	0.16824504484798888
0.043533333333333334	0.2012517201964329	0.16837901852357876
0.04356666666666667	0.20125237887457445	0.16851316096858115
0.0436	0.20125284729758905	0.16864747247791292
0.043633333333333336	0.20125312501473516	0.1687819533470924
0.043666666666666666	0.20125321157443432	0.1689166038722406
0.0437	0.20125310652426998	0.16905142435008302
0.04373333333333333	0.20125280941098583	0.1691864150779504
0.04376666666666667	0.20125231978048513	0.1693215763537805
0.0438	0.20125163717782926	0.1694569084761194
0.043833333333333335	0.20125076114723653	0.16959241174412287
0.04386666666666667	0.20124969123208108	0.16972808645755752
0.0439	0.20124842697489156	0.16986393291680255
0.04393333333333334	0.20124696791734997	0.16999995142285076
0.04396666666666667	0.20124531360029055	0.17013614227731028
0.044000000000000004	0.20124346356369843	0.1702725057824057
0.044033333333333334	0.2012414173467084	0.17040904224097952
0.04406666666666667	0.20123917448760395	0.17054575195649374
0.0441	0.20123673452381588	0.17068263523303093
0.04413333333333334	0.2012340969919211	0.17081969237529582
0.04416666666666667	0.20123126142764147	0.1709569236886168
0.0442	0.2012282273658427	0.17109432947894704
0.04423333333333333	0.20122499434053284	0.17123191005286623
0.04426666666666667	0.20122156188486154	0.17136966571758172
0.0443	0.20121792953111844	0.17150759678093017
0.044333333333333336	0.20121409681073216	0.1716457035513788
0.044366666666666665	0.2012100632542691	0.1717839863380268
0.0444	0.20120582839143208	0.17192244545060703
0.04443333333333334	0.20120139175105944	0.17206108119948701
0.04446666666666667	0.20119675286112362	0.17219989389567084
0.044500000000000005	0.20119191124872993	0.1723388838508003
0.044533333333333334	0.20118686644011557	0.17247805137715636
0.04456666666666667	0.20118161796064807	0.1726173967876608
0.0446	0.20117616533482455	0.1727569203958774
0.04463333333333334	0.20117050808627018	0.17289662251601357
0.04466666666666667	0.20116464573773712	0.17303650346292176
0.044700000000000004	0.20115857781110313	0.17317656355210098
0.04473333333333333	0.20115230382737082	0.17331680309969816
0.04476666666666667	0.2011458233066659	0.17345722242250963
0.0448	0.20113913576823647	0.17359782183798272
0.044833333333333336	0.20113224073045144	0.17373860166421715
0.044866666666666666	0.20112513771079957	0.1738795622199664
0.0449	0.20111782622588822	0.1740207038246394
0.04493333333333333	0.201110305791442	0.17416202679830192
0.04496666666666667	0.201102575922302	0.174303531461678
0.045000000000000005	0.20109463613242398	0.1744452181361516
0.045033333333333335	0.20108648593487774	0.17458708714376797
0.04506666666666667	0.20107812484184565	0.17472913880723515
0.0451	0.2010695523646214	0.1748713734499255
0.04513333333333334	0.20106076801360898	0.17501379139587744
0.04516666666666667	0.20105177129832139	0.17515639296979646
0.045200000000000004	0.2010425617273796	0.1752991784970571
0.045233333333333334	0.2010331388085111	0.17544214830370422
0.04526666666666667	0.20102350204854888	0.17558530271645467
0.0453	0.20101365095343027	0.1757286420626987
0.04533333333333334	0.20100358502819557	0.17587216667050162
0.045366666666666666	0.2009933037769871	0.17601587686860523
0.0454	0.20098280670304783	0.17615977298642937
0.04543333333333333	0.2009720933087202	0.17630385535407347
0.04546666666666667	0.2009611630954453	0.17644812430231815
0.0455	0.20095001556376085	0.17659258016262683
0.045533333333333335	0.20093865021330112	0.17673722326714703
0.04556666666666667	0.2009270665427947	0.17688205394871218
0.0456	0.20091526405006407	0.1770270725408431
0.04563333333333334	0.20090324223202405	0.1771722793777496
0.04566666666666667	0.20089100058468062	0.17731767479433191
0.045700000000000005	0.20087853860313	0.1774632591261825
0.045733333333333334	0.20086585578155713	0.17760903270958736
0.04576666666666667	0.2008529516132348	0.17775499588152793
0.0458	0.20083982559052216	0.17790114897968234
0.04583333333333334	0.20082647720486385	0.17804749234242734
0.04586666666666667	0.20081290594678858	0.17819402630883954
0.0459	0.20079911130590825	0.1783407512186973
0.04593333333333333	0.2007850927709163	0.17848766741248218
0.04596666666666667	0.20077084982958698	0.17863477523138066
0.046	0.20075638196877407	0.17878207501728552
0.046033333333333336	0.20074168867440956	0.17892956711279778
0.046066666666666665	0.20072676943150258	0.1790772518612281
0.0461	0.2007116237241383	0.1792251296065985
0.04613333333333334	0.20069625103547664	0.1793732006936438
0.04616666666666667	0.20068065084775114	0.17952146546781356
0.046200000000000005	0.20066482264226781	0.17966992427527348
0.046233333333333335	0.20064876589940406	0.17981857746290716
0.04626666666666667	0.20063248009860718	0.17996742537831764
0.0463	0.20061596471839382	0.1801164683698292
0.04633333333333334	0.20059921923634805	0.18026570678648868
0.04636666666666667	0.2005822431291208	0.18041514097806774
0.046400000000000004	0.20056503587242852	0.18056477129506382
0.04643333333333333	0.2005475969410519	0.18071459808870233
0.04646666666666667	0.20052992580883483	0.18086462171093806
0.0465	0.2005120219486833	0.18101484251445696
0.046533333333333336	0.2004938848325641	0.18116526085267765
0.046566666666666666	0.20047551393150373	0.18131587707975338
0.0466	0.20045690871558722	0.18146669155057357
0.04663333333333333	0.20043806865395708	0.18161770462076535
0.04666666666666667	0.20041899321481207	0.1817689166466954
0.046700000000000005	0.20039968186540616	0.18192032798547186
0.046733333333333335	0.20038013407204713	0.18207193899494561
0.04676666666666667	0.2003603493000956	0.18222375003371225
0.0468	0.20034032701396412	0.18237576146111367
0.04683333333333334	0.2003200666771155	0.18252797363724
0.04686666666666667	0.20029956775206206	0.182680386922931
0.046900000000000004	0.20027882970036442	0.18283300167977806
0.046933333333333334	0.2002578519826303	0.1829858182701258
0.04696666666666667	0.2002366340585134	0.18313883705707376
0.047	0.2002151753867123	0.18329205840447824
0.04703333333333334	0.20019347542496937	0.18344548267695404
0.047066666666666666	0.20017153363006943	0.18359911023987613
0.0471	0.20014934945783897	0.18375294145938134
0.04713333333333333	0.2001269223631447	0.18390697670237036
0.04716666666666667	0.2001042517998925	0.18406121633650924
0.0472	0.2000813372210265	0.18421566073023135
0.047233333333333336	0.2000581780785277	0.18437031025273898
0.04726666666666667	0.20003477382341292	0.18452516527400525
0.0473	0.2000111239057339	0.18468022616477572
0.04733333333333334	0.19998722777457584	0.1848354932965703
0.04736666666666667	0.19996308487805656	0.18499096704168516
0.047400000000000005	0.1999386946633251	0.18514664777319417
0.047433333333333334	0.19991405657656094	0.18530253586495105
0.04746666666666667	0.19988917006297277	0.18545863169159088
0.0475	0.19986403456679713	0.1856149356285322
0.04753333333333334	0.19983864953129782	0.18577144805197834
0.04756666666666667	0.19981301439876442	0.18592816933891995
0.0476	0.1997871286105111	0.18608509986713612
0.04763333333333333	0.1997609916068759	0.18624224001519654
0.04766666666666667	0.19973460282721933	0.18639959016246335
0.0477	0.19970796170992344	0.18655715068909287
0.047733333333333336	0.19968106769239063	0.18671492197603742
0.047766666666666666	0.19965392021104267	0.18687290440504725
0.0478	0.1996265187013194	0.18703109835867232
0.04783333333333334	0.19959886259767787	0.18718950422026412
0.04786666666666667	0.1995709513335913	0.18734812237397758
0.047900000000000005	0.19954278434154757	0.187506953204773
0.047933333333333335	0.1995143610530489	0.1876659970984177
0.04796666666666667	0.19948568089860982	0.18782525444148804
0.048	0.19945674330775695	0.18798472562137133
0.04803333333333334	0.1994275477090275	0.1881444110262676
0.04806666666666667	0.19939809352996815	0.18830431104519152
0.048100000000000004	0.19936838019713435	0.18846442606797426
0.048133333333333334	0.19933840713608883	0.18862475648526547
0.04816666666666667	0.19930817377140084	0.18878530268853508
0.0482	0.19927767952664485	0.18894606507007516
0.048233333333333336	0.19924692382439987	0.189107044023002
0.048266666666666666	0.19921590608624792	0.18926823994125785
0.0483	0.19918462573277343	0.18942965321961297
0.04833333333333333	0.19915308218356176	0.18959128425366745
0.04836666666666667	0.1991212748571985	0.18975313343985312
0.048400000000000006	0.19908920317126838	0.1899152011754356
0.048433333333333335	0.19905686654235402	0.190077487858516
0.04846666666666667	0.19902426438603518	0.19023999388803312
0.0485	0.19899139611688738	0.19040271966376537
0.04853333333333334	0.1989582611484812	0.1905656655863325
0.04856666666666667	0.19892485889338113	0.19072883205719773
0.048600000000000004	0.19889118876314457	0.1908922194786697
0.048633333333333334	0.19885725016832062	0.1910558282539043
0.04866666666666667	0.19882304251844943	0.1912196587869068
0.0487	0.19878856522206081	0.19138371148253377
0.04873333333333334	0.19875381768667347	0.19154798674649498
0.048766666666666666	0.19871879931879383	0.19171248498535556
0.0488	0.19868350952391528	0.19187720660653773
0.04883333333333333	0.19864794770651686	0.19204215201832298
0.04886666666666667	0.19861211327006245	0.19220732162985407
0.0489	0.1985760056169998	0.19237271585113697
0.048933333333333336	0.19853962414875934	0.1925383350930428
0.04896666666666667	0.19850296826575337	0.19270417976731005
0.049	0.19846603736737523	0.19287025028654628
0.04903333333333334	0.19842883085199772	0.19303654706423054
0.04906666666666667	0.19839134811697284	0.1932030705147151
0.049100000000000005	0.19835358855863044	0.19336982105322756
0.049133333333333334	0.19831555157227707	0.19353679909587276
0.04916666666666667	0.19827723655219556	0.19370400505963523
0.0492	0.19823864289164353	0.19387143936238077
0.04923333333333334	0.19819976998285269	0.19403910242285877
0.04926666666666667	0.19816061721702782	0.19420699466070418
0.049300000000000004	0.19812118398434592	0.19437511649643957
0.04933333333333333	0.1980814696739549	0.1945434683514772
0.04936666666666667	0.19804147367397335	0.19471205064812114
0.0494	0.1980011953714887	0.19488086380956934
0.049433333333333336	0.19796063415255688	0.19504990825991564
0.049466666666666666	0.19791978940220145	0.19521918442415184
0.0495	0.19787866050441216	0.19538869272817003
0.04953333333333334	0.19783724684214443	0.1955584335987644
0.04956666666666667	0.1977955477973183	0.19572840746363346
0.049600000000000005	0.19775356275081762	0.1958986147513822
0.049633333333333335	0.19771129108248903	0.19606905589152412
0.04966666666666667	0.19766873217114092	0.19623973131448344
0.0497	0.19762588539454282	0.196410641451597
0.04973333333333334	0.19758275012942425	0.19658178673511678
0.04976666666666667	0.197539325751474	0.19675316759821174
0.049800000000000004	0.1974956116353391	0.19692478447496992
0.049833333333333334	0.19745160715462406	0.19709663780040085
0.04986666666666667	0.19740731168188988	0.19726872801043743
0.0499	0.1973627245886531	0.19744105554193833
0.049933333333333337	0.19731784524538534	0.19761362083268993
0.049966666666666666	0.1972726730215118	0.19778642432140864
0.05	0.19722720728541088	0.19795946644774293
0.05003333333333333	0.19718144740441312	0.19813274765227576
0.05006666666666667	0.1971353927448004	0.19830626837652646
0.050100000000000006	0.19708904267180502	0.19848002906295314
0.050133333333333335	0.19704239654960895	0.19865403015495472
0.05016666666666667	0.19699545374134286	0.1988282720968733
0.0502	0.19694821360908557	0.19900275533399622
0.05023333333333334	0.1969006755138628	0.19917748031255839
0.05026666666666667	0.19685283881564652	0.19935244747974432
0.050300000000000004	0.19680470287335444	0.19952765728369062
0.050333333333333334	0.19675626704484858	0.1997031101734879
0.05036666666666667	0.196707530686935	0.19987880659918336
0.0504	0.1966584931553628	0.20005474701178272
0.05043333333333334	0.19660915380482322	0.2002309318632526
0.05046666666666667	0.19655951198894886	0.2004073616065228
0.0505	0.19650956706031297	0.2005840366954885
0.05053333333333333	0.19645931837042893	0.2007609575850124
0.05056666666666667	0.19640876526974888	0.20093812473092731
0.0506	0.19635790710766332	0.20111553859003806
0.050633333333333336	0.19630674323250033	0.20129319962012404
0.05066666666666667	0.19625527299152473	0.20147110827994133
0.0507	0.19620349573093723	0.2016492650292251
0.05073333333333334	0.19615141079587403	0.20182767032869176
0.05076666666666667	0.19609901753040557	0.20200632464004134
0.050800000000000005	0.19604631527753624	0.20218522842595996
0.050833333333333335	0.1959933033792034	0.20236438215012179
0.05086666666666667	0.19593998117627667	0.20254378627719166
0.0509	0.1958863480085573	0.20272344127282718
0.05093333333333334	0.1958324032147773	0.20290334760368126
0.05096666666666667	0.19577814613259878	0.20308350573740425
0.051000000000000004	0.19572357609861357	0.20326391614264647
0.05103333333333333	0.19566869244834192	0.20344457928906043
0.05106666666666667	0.19561349451623233	0.20362549564730317
0.0511	0.19555798163566052	0.20380666568903863
0.051133333333333336	0.19550215313892888	0.20398808988694014
0.051166666666666666	0.19544600835726592	0.20416976871469264
0.0512	0.19538954662082536	0.20435170264699504
0.05123333333333334	0.1953327672586857	0.20453389215956272
0.05126666666666667	0.1952756695988493	0.20471633772912978
0.051300000000000005	0.19521825296824208	0.20489903983345154
0.051333333333333335	0.19516051669271248	0.20508199895130697
0.05136666666666667	0.1951024600970312	0.20526521556250088
0.0514	0.19504408250489028	0.20544869014786657
0.05143333333333334	0.1949853832389026	0.2056324231892681
0.05146666666666667	0.19492636162060148	0.2058164151696028
0.051500000000000004	0.19486701697043943	0.20600066657280364
0.051533333333333334	0.1948073486077883	0.20618517788384147
0.05156666666666667	0.19474735585093833	0.20636994958872792
0.0516	0.19468703801709747	0.20655498217451743
0.05163333333333334	0.19462639442239096	0.20674027612930995
0.051666666666666666	0.1945654243818607	0.2069258319422532
0.0517	0.19450412720946483	0.20711165010354524
0.05173333333333333	0.19444250221807696	0.20729773110443708
0.05176666666666667	0.19438054871948554	0.20748407543723466
0.051800000000000006	0.19431826602439373	0.20767068359530197
0.051833333333333335	0.1942556534424185	0.2078575560730631
0.05186666666666667	0.19419271028209023	0.20804469336600492
0.0519	0.19412943585085216	0.20823209597067946
0.05193333333333334	0.19406582945505996	0.20841976438470644
0.05196666666666667	0.19400189039998098	0.20860769910677587
0.052000000000000005	0.1939376179897942	0.20879590063665046
0.052033333333333334	0.19387301152758915	0.2089843694751683
0.05206666666666667	0.19380807031536604	0.20917310612424508
0.0521	0.1937427936540349	0.20936211108687702
0.05213333333333334	0.19367718084341518	0.2095513848671431
0.05216666666666667	0.1936112311822352	0.20974092797020763
0.0522	0.1935449439681321	0.20993074090232308
0.05223333333333333	0.193478318497651	0.21012082417083233
0.05226666666666667	0.1934113540662446	0.21031117828417126
0.0523	0.19334404996827295	0.21050180375187152
0.052333333333333336	0.19327640549700295	0.210692701084563
0.05236666666666667	0.1932084199446079	0.21088387079397633
0.0524	0.19314009260216705	0.2110753133929456
0.05243333333333334	0.19307142275966546	0.2112670293954109
0.05246666666666667	0.19300240970599336	0.21145901931642086
0.052500000000000005	0.19293305272894584	0.21165128367213532
0.052533333333333335	0.19286335111522257	0.21184382297982804
0.05256666666666667	0.19279330415042745	0.21203663775788906
0.0526	0.192722911119068	0.21222972852582764
0.05263333333333334	0.19265217130455561	0.21242309580427457
0.05266666666666667	0.1925810839892044	0.21261674011498516
0.052700000000000004	0.19250964845423166	0.2128106619808416
0.05273333333333333	0.19243786397975712	0.21300486192585563
0.05276666666666667	0.19236572984480282	0.21319934047517144
0.0528	0.19229324532729267	0.21339409815506805
0.052833333333333336	0.19222040970405238	0.21358913549296218
0.052866666666666666	0.192147222250809	0.21378445301741078
0.0529	0.19207368224219068	0.21398005125811376
0.05293333333333334	0.19199978895172667	0.21417593074591673
0.05296666666666667	0.19192554165184675	0.21437209201281376
0.053000000000000005	0.19185093961388117	0.21456853559194988
0.053033333333333335	0.19177598210806043	0.21476526201762383
0.05306666666666667	0.19170066840351502	0.214962271825291
0.0531	0.19162499776827524	0.21515956555156585
0.05313333333333334	0.19154896946927108	0.2153571437342248
0.05316666666666667	0.19147258277233192	0.215555006912209
0.053200000000000004	0.19139583694218648	0.21575315562562694
0.053233333333333334	0.1913187312424627	0.21595159041575726
0.05326666666666667	0.1912412649356872	0.21615031182505157
0.0533	0.1911634372832858	0.21634932039713708
0.05333333333333334	0.1910852475455828	0.21654861667681943
0.053366666666666666	0.19100669498180134	0.2167482012100855
0.0534	0.19092777885006282	0.21694807454410614
0.05343333333333333	0.19084849840738727	0.21714823722723892
0.05346666666666667	0.190768852909693	0.21734868980903096
0.053500000000000006	0.1906888416117966	0.2175494328402219
0.053533333333333336	0.19060846376741283	0.21775046687274632
0.05356666666666667	0.1905277186291547	0.2179517924597369
0.0536	0.19044660544853328	0.21815341015552708
0.05363333333333334	0.19036512347595794	0.21835532051565384
0.05366666666666667	0.19028327196073588	0.21855752409686066
0.053700000000000005	0.1902010501510727	0.2187600214571003
0.053733333333333334	0.19011845729407198	0.21896281315553764
0.05376666666666667	0.19003549263573538	0.21916589975255257
0.0538	0.1899521554209629	0.2193692818097427
0.05383333333333334	0.1898684448935527	0.21957295988992648
0.05386666666666667	0.18978436029620133	0.21977693455714573
0.0539	0.18969990087050356	0.21998120637666888
0.05393333333333333	0.1896150658569528	0.22018577591499353
0.05396666666666667	0.1895298544949409	0.2203906437398497
0.054	0.18944426602275855	0.22059581042020232
0.054033333333333336	0.189358299677595	0.22080127652625442
0.05406666666666667	0.18927195469553867	0.22100704262944987
0.0541	0.189185230311577	0.2212131093024765
0.05413333333333334	0.18909812575959664	0.22141947711926885
0.05416666666666667	0.1890106402723837	0.22162614665501099
0.054200000000000005	0.188922773081624	0.22183311848613987
0.054233333333333335	0.1888345234179031	0.22204039319034782
0.05426666666666667	0.1887458905107067	0.2222479713465858
0.0543	0.18865687358842073	0.22245585353506617
0.05433333333333334	0.18856747187833162	0.22266404033726575
0.05436666666666667	0.1884776846066267	0.22287253233592874
0.054400000000000004	0.18838751099839426	0.22308133011506978
0.054433333333333334	0.188296950277624	0.22329043425997677
0.05446666666666667	0.18820600166720727	0.22349984535721412
0.0545	0.18811466438893737	0.22370956399462538
0.054533333333333336	0.18802293766350991	0.2239195907613367
0.054566666666666666	0.1879308207105232	0.22412992624775926
0.0546	0.18783831274847837	0.22434057104559293
0.05463333333333334	0.18774541299478026	0.22455152574782886
0.05466666666666667	0.1876521206657372	0.22476279094875265
0.054700000000000006	0.18755843497656174	0.22497436724394732
0.054733333333333335	0.1874643551413711	0.22518625523029642
0.05476666666666667	0.18736988037318755	0.2253984555059871
0.0548	0.1872750098839387	0.22561096867051314
0.05483333333333334	0.1871797428844583	0.22582379532467792
0.05486666666666667	0.18708407858448625	0.22603693607059766
0.054900000000000004	0.1869880161926696	0.22625039151170434
0.054933333333333334	0.18689155491656279	0.22646416225274887
0.05496666666666667	0.18679469396262816	0.22667824889980423
0.055	0.18669743253623652	0.2268926520602684
0.05503333333333334	0.18659976984166793	0.22710737234286765
0.05506666666666667	0.1865017050821119	0.22732241035765957
0.0551	0.18640323745966822	0.2275377667160361
0.05513333333333333	0.18630436617534757	0.2277534420307268
0.05516666666666667	0.186205090429072	0.227969436915802
0.055200000000000006	0.18610540941967574	0.22818575198667568
0.055233333333333336	0.18600532234490583	0.228402387860109
0.05526666666666667	0.18590482840142264	0.2286193451542131
0.0553	0.18580392678480082	0.2288366244884525
0.05533333333333334	0.18570261668952978	0.2290542264836481
0.05536666666666667	0.18560089730901438	0.2292721517619805
0.055400000000000005	0.185498767835576	0.229490400946993
0.055433333333333334	0.18539622746045317	0.22970897466359508
0.05546666666666667	0.18529327537380197	0.2299278735380653
0.0555	0.1851899107646974	0.23014709819805454
0.05553333333333334	0.18508613282113387	0.23036664927258937
0.05556666666666667	0.18498194073002608	0.23058652739207514
0.055600000000000004	0.18487733367720996	0.23080673318829928
0.05563333333333333	0.18477231084744344	0.2310272672944343
0.05566666666666667	0.18466687142440738	0.23124813034504138
0.0557	0.18456101459070656	0.23146932297607345
0.055733333333333336	0.18445473952787036	0.2316908458248783
0.05576666666666667	0.1843480454163539	0.231912699530202
0.0558	0.18424093143553924	0.23213488473219207
0.05583333333333334	0.18413339676373575	0.23235740207240094
0.05586666666666667	0.1840254405781817	0.2325802521937889
0.055900000000000005	0.183917062055045	0.23280343574072768
0.055933333333333335	0.18380826036942427	0.2330269533590037
0.05596666666666667	0.18369903469535004	0.23325080569582107
0.056	0.18358938420578552	0.23347499339980524
0.05603333333333334	0.183479308072628	0.23369951712100615
0.05606666666666667	0.18336880546671008	0.2339243775109017
0.056100000000000004	0.1832578755578003	0.23414957522240082
0.056133333333333334	0.1831465175146048	0.23437511090984683
0.05616666666666667	0.18303473050476834	0.2346009852290212
0.0562	0.18292251369487544	0.23482719883714617
0.05623333333333334	0.18280986625045165	0.23505375239288898
0.056266666666666666	0.1826967873359649	0.23528064655636433
0.0563	0.18258327611482666	0.23550788198913836
0.05633333333333334	0.18246933174939323	0.23573545935423182
0.05636666666666667	0.18235495340096694	0.23596337931612346
0.056400000000000006	0.1822401402297979	0.23619164254075334
0.056433333333333335	0.1821248913950849	0.23642024969552644
0.05646666666666667	0.18200920605497703	0.23664920144931567
0.0565	0.18189308336657503	0.2368784984724658
0.05653333333333334	0.18177652248593268	0.23710814143679645
0.05656666666666667	0.18165952256805823	0.23733813101560566
0.056600000000000004	0.18154208276691608	0.23756846788367325
0.056633333333333334	0.1814242022354279	0.23779915271726446
0.05666666666666667	0.18130588012547455	0.2380301861941331
0.0567	0.18118711558789727	0.23826156899352519
0.05673333333333334	0.18106790777249945	0.23849330179618244
0.05676666666666667	0.1809482558280482	0.2387253852843455
0.0568	0.18082815890227585	0.23895782014175754
0.05683333333333333	0.1807076161418818	0.2391906070536679
0.05686666666666667	0.18058662669253384	0.23942374670683536
0.056900000000000006	0.18046518969887013	0.23965723978953155
0.056933333333333336	0.1803433043045009	0.23989108699154474
0.05696666666666667	0.1802209696520099	0.24012528900418303
0.057	0.18009818488295645	0.2403598465202782
0.05703333333333334	0.17997494913787712	0.2405947602341888
0.05706666666666667	0.17985126155628756	0.2408300308418041
0.057100000000000005	0.17972712127668417	0.24106565904054716
0.057133333333333335	0.17960252743654626	0.2413016455293789
0.05716666666666667	0.1794774791723377	0.24153799100880122
0.0572	0.1793519756195088	0.24177469618086073
0.05723333333333334	0.1792260159124986	0.24201176174915218
0.05726666666666667	0.17909959918473636	0.24224918841882226
0.057300000000000004	0.17897272456864383	0.24248697689657278
0.05733333333333333	0.1788453911956372	0.2427251278906648
0.05736666666666667	0.17871759819612915	0.2429636421109216
0.0574	0.17858934469953092	0.2432025202687328
0.057433333333333336	0.17846062983425445	0.24344176307705745
0.05746666666666667	0.17833145272771436	0.24368137125042813
0.0575	0.1782018125063303	0.2439213455049541
0.05753333333333334	0.1780717082955289	0.2441616865583254
0.05756666666666667	0.17794113921974627	0.24440239512981607
0.057600000000000005	0.17781010440242997	0.2446434719402878
0.057633333333333335	0.17767860296604143	0.24488491771219387
0.05766666666666667	0.17754663403205817	0.24512673316958247
0.0577	0.1774141967209762	0.24536891903810068
0.05773333333333334	0.17728129015231217	0.24561147604499767
0.05776666666666667	0.17714791344460612	0.24585440491912874
0.057800000000000004	0.17701406571542352	0.24609770639095882
0.057833333333333334	0.17687974608135795	0.2463413811925662
0.05786666666666667	0.17674495365803344	0.24658543005764633
0.0579	0.17660968756010706	0.24682985372151509
0.05793333333333334	0.17647394690127133	0.24707465292111294
0.057966666666666666	0.1763377307942569	0.24731982839500843
0.058	0.17620103835083517	0.2475653808834019
0.05803333333333334	0.1760638686818208	0.24781131112812926
0.05806666666666667	0.1759262208970744	0.24805761987266556
0.058100000000000006	0.1757880941055052	0.2483043078621289
0.058133333333333335	0.17564948741507388	0.24855137584328402
0.05816666666666667	0.17551039993279527	0.24879882456454605
0.0582	0.17537083076474091	0.24904665477598445
0.05823333333333334	0.17523077901604228	0.24929486722932645
0.05826666666666667	0.1750902437908933	0.24954346267796101
0.058300000000000005	0.17494922419255343	0.24979244187694252
0.058333333333333334	0.17480771932335035	0.25004180558299477
0.05836666666666667	0.1746657282846832	0.25029155455451413
0.0584	0.1745232501770254	0.2505416895515742
0.05843333333333334	0.17438028409992753	0.25079221133592877
0.05846666666666667	0.17423682915202066	0.25104312067101625
0.0585	0.17409288443101928	0.2512944183219629
0.05853333333333333	0.17394844903372436	0.2515461050555873
0.05856666666666667	0.17380352205602675	0.25179818164040346
0.058600000000000006	0.17365810259291	0.2520506488466252
0.058633333333333336	0.1735121897384539	0.25230350744616964
0.05866666666666667	0.1733657825858376	0.2525567582126613
0.0587	0.17321888022734283	0.25281040192143545
0.05873333333333334	0.17307148175435755	0.25306443934954254
0.05876666666666667	0.1729235862573789	0.2533188712757517
0.058800000000000005	0.17277519282601678	0.2535736984805547
0.058833333333333335	0.17262630054899739	0.25382892174616983
0.05886666666666667	0.1724769085141667	0.2540845418565456
0.0589	0.17232701580849366	0.25434055959736473
0.05893333333333334	0.17217662151807422	0.25459697575604817
0.05896666666666667	0.17202572472813452	0.25485379112175877
0.059000000000000004	0.1718743245230348	0.25511100648540525
0.059033333333333333	0.17172241998627286	0.2553686226396461
0.05906666666666667	0.17157001020048787	0.2556266403788933
0.0591	0.1714170942474641	0.25588506049931664
0.059133333333333336	0.17126367120813477	0.25614388379884717
0.05916666666666667	0.1711097401625857	0.25640311107718156
0.0592	0.17095530019005933	0.2566627431357856
0.05923333333333334	0.1708003503689586	0.2569227807778983
0.05926666666666667	0.17064488977685088	0.25718322480853595
0.059300000000000005	0.1704889174904718	0.25744407603449593
0.059333333333333335	0.17033243258572958	0.2577053352643606
0.05936666666666667	0.17017543413770897	0.2579670033085015
0.0594	0.17001792122067508	0.2582290809790828
0.05943333333333334	0.16985989290807801	0.2584915690900659
0.05946666666666667	0.1697013482725567	0.25875446845721284
0.059500000000000004	0.1695422863859433	0.2590177798980908
0.059533333333333334	0.16938270631926738	0.2592815042320755
0.05956666666666667	0.16922260714276038	0.2595456422803557
0.0596	0.16906198792585977	0.25981019486593676
0.05963333333333334	0.1689008477372137	0.26007516281364496
0.059666666666666666	0.16873918564468518	0.2603405469501313
0.0597	0.16857700071535683	0.2606063481038755
0.05973333333333333	0.1684142920155353	0.26087256710519025
0.05976666666666667	0.16825105861075573	0.26113920478622477
0.059800000000000006	0.1680872995657867	0.2614062619809694
0.059833333333333336	0.1679230139446346	0.2616737395252592
0.05986666666666667	0.1677582008105485	0.2619416382567779
0.0599	0.167592859226025	0.2622099590150625
0.05993333333333334	0.16742698825281274	0.26247870264150647
0.05996666666666667	0.16726058695191756	0.2627478699793646
0.060000000000000005	0.16709365438360732	0.26301746187375663
0.060033333333333334	0.16692618960741676	0.26328747917167117
0.06006666666666667	0.16675819168215275	0.26355792272197015
0.0601	0.166589659665899	0.2638287933753926
0.06013333333333334	0.16642059261602143	0.26410009198455875
0.06016666666666667	0.16625098958917314	0.26437181940397403
0.060200000000000004	0.16608084964129985	0.2646439764900335
0.06023333333333333	0.16591017182764486	0.26491656410102543
0.06026666666666667	0.16573895520275453	0.2651895830971358
0.0603	0.1655671988204835	0.265463034340452
0.060333333333333336	0.16539490173400026	0.26573691869496724
0.06036666666666667	0.16522206299579245	0.26601123702658447
0.0604	0.16504868165767245	0.26628599020312044
0.06043333333333334	0.16487475677078295	0.26656117909431004
0.06046666666666667	0.16470028738560236	0.2668368045718101
0.060500000000000005	0.16452527255195074	0.2671128675092037
0.060533333333333335	0.16434971131899523	0.26738936878200426
0.06056666666666667	0.16417360273525616	0.26766630926765955
0.0606	0.1639969458486125	0.26794368984555594
0.06063333333333334	0.16381973970630792	0.2682215113970222
0.06066666666666667	0.16364198335495675	0.2684997748053343
0.060700000000000004	0.16346367584054988	0.2687784809557189
0.060733333333333334	0.16328481620846078	0.26905763073535743
0.06076666666666667	0.1631054035034516	0.26933722503339097
0.0608	0.1629254367696794	0.26961726474092357
0.060833333333333336	0.16274491505070227	0.2698977507510269
0.060866666666666666	0.16256383738948552	0.2701786839587442
0.0609	0.16238220282840818	0.27046006526109445
0.06093333333333334	0.16220001040926918	0.27074189555707634
0.06096666666666667	0.16201725917329396	0.271024175747673
0.061000000000000006	0.16183394816114074	0.27130690673585545
0.061033333333333335	0.16165007641290732	0.2715900894265871
0.06106666666666667	0.1614656429681374	0.27187372472682814
0.0611	0.16128064686582755	0.2721578135455391
0.06113333333333334	0.16109508714443369	0.27244235679368556
0.06116666666666667	0.16090896284187794	0.27272735538424214
0.061200000000000004	0.16072227299555558	0.2730128102321967
0.061233333333333334	0.16053501664234182	0.27329872225455437
0.06126666666666667	0.16034719281859872	0.27358509237034184
0.0613	0.16015880056018242	0.2738719215006116
0.06133333333333334	0.15996983890245015	0.274159210568446
0.06136666666666667	0.1597803068802672	0.2744469604989615
0.0614	0.1595902035280144	0.2747351722193129
0.06143333333333333	0.15939952787959524	0.2750238466586973
0.06146666666666667	0.1592082789684433	0.2753129847483586
0.061500000000000006	0.15901645582752968	0.27560258742159155
0.061533333333333336	0.15882405748937026	0.27589265561374593
0.06156666666666667	0.1586310829860335	0.2761831902622307
0.0616	0.15843753134914798	0.2764741923065182
0.06163333333333334	0.15824340160990985	0.2767656626881486
0.06166666666666667	0.158048692799091	0.2770576023507337
0.061700000000000005	0.15785340394704647	0.27735001223996136
0.061733333333333335	0.15765753408372246	0.27764289330359965
0.06176666666666667	0.1574610822386643	0.2779362464915011
0.0618	0.15726404744102448	0.2782300727556069
0.06183333333333334	0.1570664287195707	0.27852437304995087
0.06186666666666667	0.15686822510269385	0.2788191483306641
0.061900000000000004	0.1566694356184166	0.27911439955597883
0.06193333333333333	0.15647005929440133	0.2794101276862325
0.06196666666666667	0.15627009515795875	0.2797063336838727
0.062	0.15606954223605612	0.2800030185134603
0.062033333333333336	0.15586839955532586	0.28030018314167454
0.06206666666666667	0.15566666614207417	0.2805978285373168
0.0621	0.15546434102228962	0.28089595567131503
0.06213333333333334	0.15526142322165182	0.28119456551672767
0.06216666666666667	0.15505791176554035	0.28149365904874823
0.062200000000000005	0.15485380567904355	0.2817932372447091
0.062233333333333335	0.15464910398696746	0.28209330108408603
0.06226666666666667	0.15444380571384486	0.2823938515485022
0.0623	0.1542379098839444	0.2826948896217326
0.06233333333333334	0.15403141552127966	0.2829964162897078
0.06236666666666667	0.1538243216496186	0.2832984325405188
0.062400000000000004	0.15361662729249265	0.2836009393644207
0.062433333333333334	0.15340833147320643	0.2839039377538371
0.06246666666666667	0.15319943321484686	0.28420742870336424
0.0625	0.15298993154029294	0.28451141320977535
0.06253333333333333	0.15277982547222557	0.2848158922720245
0.06256666666666667	0.15256911403313692	0.28512086689125127
0.0626	0.1523577962453404	0.2854263380707845
0.06263333333333333	0.1521458711309806	0.2857323068161467
0.06266666666666668	0.15193333771204323	0.2860387741350584
0.0627	0.15172019501036507	0.28634574103744176
0.06273333333333334	0.15150644204764438	0.2866532085354255
0.06276666666666667	0.15129207784545073	0.28696117764334844
0.06280000000000001	0.15107710142523567	0.2872696493777641
0.06283333333333334	0.15086151180834284	0.28757862475744467
0.06286666666666667	0.15064530801601864	0.2878881048033853
0.0629	0.15042848906942283	0.288198090538808
0.06293333333333334	0.15021105398963888	0.28850858298916626
0.06296666666666667	0.1499930017976851	0.2888195831821487
0.063	0.1497743315145251	0.28913109214768373
0.06303333333333333	0.149555042161079	0.2894431109179433
0.06306666666666667	0.1493351327582343	0.2897556405273473
0.0631	0.14911460232685692	0.2900686820125675
0.06313333333333333	0.14889344988780248	0.290382236412532
0.06316666666666668	0.1486716744619276	0.29069630476842917
0.0632	0.1484492750701011	0.29101088812371156
0.06323333333333334	0.1482262507332157	0.2913259875241005
0.06326666666666667	0.1480026004721993	0.29164160401759
0.06330000000000001	0.1477783233080269	0.29195773865445057
0.06333333333333334	0.14755341826173207	0.29227439248723414
0.06336666666666667	0.14732788435441913	0.2925915665707771
0.0634	0.1471017206072747	0.2929092619622055
0.06343333333333334	0.14687492604157995	0.2932274797209384
0.06346666666666667	0.14664749967872268	0.293546220908692
0.0635	0.14641944054020958	0.2938654865894842
0.06353333333333333	0.1461907476476785	0.29418527782963827
0.06356666666666667	0.14596142002291082	0.29450559569778706
0.0636	0.1457314566878441	0.2948264412648771
0.06363333333333333	0.14550085666458454	0.2951478156041727
0.06366666666666666	0.14526961897541987	0.2954697197912598
0.0637	0.14503774264283212	0.29579215490405025
0.06373333333333334	0.14480522668951037	0.29611512202278584
0.06376666666666667	0.14457207013836404	0.29643862223004197
0.06380000000000001	0.1443382720125359	0.29676265661073237
0.06383333333333334	0.1441038313354153	0.29708722625211254
0.06386666666666667	0.14386874713065148	0.29741233224378383
0.0639	0.1436330184221671	0.2977379756776977
0.06393333333333334	0.14339664423417173	0.2980641576481597
0.06396666666666667	0.14315962359117557	0.29839087925183305
0.064	0.14292195551800313	0.2987181415877432
0.06403333333333333	0.14268363903980724	0.29904594575728133
0.06406666666666667	0.1424446731820829	0.2993742928642085
0.0641	0.1422050569706815	0.29970318401465984
0.06413333333333333	0.14196478943182494	0.300032620317148
0.06416666666666666	0.14172386959212	0.30036260288256744
0.06420000000000001	0.14148229647857274	0.30069313282419824
0.06423333333333334	0.1412400691186031	0.30102421125771006
0.06426666666666667	0.14099718654005952	0.30135583930116605
0.06430000000000001	0.14075364777123375	0.3016880180750267
0.06433333333333334	0.1405094518408757	0.3020207487021536
0.06436666666666667	0.14026459777820852	0.3023540323078137
0.0644	0.14001908461294366	0.3026878700196828
0.06443333333333334	0.13977291137529615	0.30302226296784945
0.06446666666666667	0.13952607709599998	0.30335721228481904
0.0645	0.13927858080632355	0.3036927191055172
0.06453333333333333	0.1390304215380853	0.3040287845672942
0.06456666666666667	0.13878159832366949	0.30436540980992816
0.0646	0.1385321101960419	0.3047025959756292
0.06463333333333333	0.13828195618876601	0.3050403442090431
0.06466666666666666	0.1380311353360189	0.3053786556572551
0.06470000000000001	0.13777964667260764	0.3057175314697935
0.06473333333333334	0.1375274892339855	0.30605697279863386
0.06476666666666667	0.1372746620562686	0.3063969807982021
0.0648	0.13702116417625226	0.30673755662537855
0.06483333333333334	0.13676699463142805	0.30707870143950167
0.06486666666666667	0.1365121524600003	0.3074204164023718
0.0649	0.13625663670090346	0.3077627026782544
0.06493333333333334	0.13600044639381897	0.308105561433884
0.06496666666666667	0.13574358057919253	0.30844899383846813
0.065	0.13548603829825165	0.3087930010636905
0.06503333333333333	0.13522781859302296	0.3091375842837145
0.06506666666666668	0.1349689205063501	0.3094827446751874
0.0651	0.13470934308191132	0.3098284834172433
0.06513333333333333	0.1344490853642375	0.3101748016915069
0.06516666666666666	0.13418814639873022	0.31052170068209733
0.06520000000000001	0.13392652523167994	0.3108691815756313
0.06523333333333334	0.13366422091028438	0.31121724556122654
0.06526666666666667	0.13340123248266694	0.3115658938305057
0.0653	0.13313755899789542	0.31191512757759937
0.06533333333333334	0.13287319950600068	0.3122649479991499
0.06536666666666667	0.13260815305799575	0.3126153562943146
0.0654	0.1323424187058946	0.3129663536647692
0.06543333333333334	0.13207599550273164	0.3133179413147113
0.06546666666666667	0.13180888250258083	0.31367012045086357
0.0655	0.13154107876057541	0.3140228922824773
0.06553333333333333	0.13127258333292727	0.31437625802133584
0.06556666666666668	0.131003395276947	0.31473021888175745
0.0656	0.13073351365106367	0.3150847760805989
0.06563333333333334	0.13046293751484514	0.3154399308372588
0.06566666666666666	0.13019166592901799	0.31579568437368066
0.06570000000000001	0.1299196979554882	0.3161520379143562
0.06573333333333334	0.1296470326573616	0.3165089926863287
0.06576666666666667	0.12937366909896453	0.31686654991919583
0.0658	0.12909960634586487	0.31722471084511306
0.06583333333333334	0.1288248434648929	0.3175834766987967
0.06586666666666667	0.1285493795241626	0.31794284871752726
0.0659	0.12827321359309304	0.31830282814115185
0.06593333333333333	0.12799634474242974	0.31866341621208816
0.06596666666666667	0.12771877204426638	0.3190246141753268
0.066	0.12744049457206677	0.3193864232784345
0.06603333333333333	0.12716151140068668	0.3197488447715573
0.06606666666666668	0.12688182160639622	0.32011187990742307
0.0661	0.12660142426690185	0.3204755299413451
0.06613333333333334	0.1263203184613692	0.32083979613122426
0.06616666666666667	0.12603850327044558	0.32120467973755235
0.06620000000000001	0.1257559777762828	0.32157018202341475
0.06623333333333334	0.12547274106256032	0.32193630425449354
0.06626666666666667	0.12518879221450832	0.32230304769906976
0.0663	0.124904130318931	0.3226704136280268
0.06633333333333334	0.12461875446423036	0.32303840331485245
0.06636666666666667	0.12433266374042957	0.32340701803564226
0.0664	0.12404585723919721	0.32377625906910174
0.06643333333333333	0.12375833405387103	0.3241461276965492
0.06646666666666667	0.12347009327948238	0.3245166252019185
0.0665	0.1231811340127806	0.32488775287176125
0.06653333333333333	0.12289145535225762	0.3252595119952497
0.06656666666666668	0.12260105639817272	0.3256319038641792
0.0666	0.12230993625257751	0.32600492977297035
0.06663333333333334	0.1220180940193412	0.3263785910186723
0.06666666666666667	0.12172552880417581	0.3267528889009638
0.06670000000000001	0.12143223971466179	0.327127824722157
0.06673333333333334	0.12113822586027369	0.3275033997871989
0.06676666666666667	0.1208434863524062	0.3278796154036741
0.0668	0.12054802030440007	0.32825647288180665
0.06683333333333334	0.12025182683156868	0.3286339735344627
0.06686666666666667	0.11995490505122429	0.32901211867715274
0.0669	0.11965725408270483	0.3293909096280333
0.06693333333333333	0.11935887304740096	0.3297703477079095
0.06696666666666667	0.11905976106878277	0.33015043424023705
0.067	0.11875991727242759	0.3305311705511242
0.06703333333333333	0.11845934078604706	0.33091255796933394
0.06706666666666666	0.11815803073951504	0.33129459782628573
0.0671	0.11785598626489542	0.33167729145605757
0.06713333333333334	0.11755320649647046	0.33206064019538795
0.06716666666666667	0.11724969057076876	0.3324446453836778
0.06720000000000001	0.116945437626594	0.33282930836299185
0.06723333333333334	0.11664044680505374	0.3332146304780609
0.06726666666666667	0.11633471724958822	0.3336006130762834
0.0673	0.1160282481059996	0.333987257507727
0.06733333333333334	0.11572103852248133	0.33437456512513025
0.06736666666666667	0.11541308764964776	0.33476253728390437
0.0674	0.11510439464056393	0.33515117534213446
0.06743333333333333	0.11479495865077563	0.3355404806605815
0.06746666666666667	0.11448477883833963	0.3359304546026833
0.0675	0.11417385436385416	0.33632109853455616
0.06753333333333333	0.11386218439048967	0.3367124138249964
0.06756666666666666	0.1135497680840197	0.3371044018454813
0.06760000000000001	0.11323660461285195	0.3374970639701706
0.06763333333333334	0.11292269314805987	0.3378904015759078
0.06766666666666667	0.11260803286341407	0.33828441604222115
0.06770000000000001	0.11229262293541431	0.3386791087513249
0.06773333333333334	0.1119764625433215	0.3390744810881203
0.06776666666666667	0.11165955086919001	0.3394705344401967
0.0678	0.11134188709790019	0.33986727019783236
0.06783333333333334	0.11102347041719132	0.3402646897539955
0.06786666666666667	0.11070430001769442	0.3406627945043452
0.0679	0.1103843750929656	0.3410615858472322
0.06793333333333333	0.11006369483951964	0.3414610651836994
0.06796666666666668	0.10974225845686365	0.3418612339174829
0.068	0.10942006514753114	0.3422620934550126
0.06803333333333333	0.10909711411711617	0.3426636452054124
0.06806666666666666	0.10877340457430795	0.3430658905805013
0.06810000000000001	0.10844893573092558	0.3434688309947935
0.06813333333333334	0.1081237068019529	0.34387246786549874
0.06816666666666667	0.10779771700557403	0.3442768026125231
0.0682	0.10747096556320862	0.3446818366584688
0.06823333333333334	0.10714345169954771	0.3450875714286348
0.06826666666666667	0.1068151746425898	0.3454940083510165
0.0683	0.10648613362367715	0.3459011488563067
0.06833333333333334	0.10615632787753221	0.3463089943778946
0.06836666666666667	0.10582575664229463	0.34671754635186636
0.0684	0.10549441915955818	0.34712680621700526
0.06843333333333333	0.10516231467440824	0.3475367754147909
0.06846666666666668	0.10482944243545934	0.3479474553893996
0.0685	0.10449580169489311	0.34835884758770347
0.06853333333333333	0.10416139170849636	0.3487709534592707
0.06856666666666666	0.1038262117356997	0.34918377445636495
0.06860000000000001	0.10349026103961613	0.3495973120339445
0.06863333333333334	0.10315353888708016	0.3500115676496621
0.06866666666666667	0.10281604454868692	0.3504265427638643
0.0687	0.10247777729883203	0.35084223883959065
0.06873333333333334	0.10213873641575114	0.3512586573425727
0.06876666666666667	0.10179892118156032	0.3516757997412337
0.0688	0.10145833088229639	0.3520936675066874
0.06883333333333333	0.10111696480795766	0.3525122621127367
0.06886666666666667	0.100774822252545	0.35293158503587313
0.0689	0.10043190251410314	0.35335163775527556
0.06893333333333333	0.10008820489476226	0.3537724217528087
0.06896666666666668	0.09974372870078	0.35419393851302217
0.069	0.09939847324258345	0.3546161895231489
0.06903333333333334	0.09905243783481212	0.3550391762731036
0.06906666666666667	0.09870562179636015	0.3554629002554812
0.06910000000000001	0.09835802445042009	0.35588736296555595
0.06913333333333334	0.09800964512452591	0.3563125659012783
0.06916666666666667	0.09766048315059697	0.35673851056327444
0.0692	0.09731053786498191	0.35716519845484374
0.06923333333333334	0.09695980860850333	0.3575926310819569
0.06926666666666667	0.09660829472650223	0.3580208099532539
0.0693	0.09625599556888319	0.35844973658004203
0.06933333333333333	0.09590291049015966	0.3588794124762933
0.06936666666666667	0.0955490388494997	0.3593098391586425
0.0694	0.09519438001077195	0.3597410181463846
0.06943333333333333	0.09483893334259191	0.3601729509614722
0.06946666666666668	0.09448269821836883	0.36060563912851296
0.0695	0.09412567401635243	0.3610390841747671
0.06953333333333334	0.09376786011968034	0.36147328763014447
0.06956666666666667	0.09340925591642592	0.36190825102720137
0.06960000000000001	0.09304986079964614	0.3623439759011383
0.06963333333333334	0.09268967416742989	0.36278046378979617
0.06966666666666667	0.09232869542294693	0.3632177162336534
0.0697	0.09196692397449663	0.3636557347758228
0.06973333333333334	0.09160435923555765	0.36409452096204786
0.06976666666666667	0.09124100062483757	0.36453407634069956
0.0698	0.090876847566323	0.3649744024627726
0.06983333333333333	0.09051189948933007	0.36541550088188185
0.06986666666666667	0.09014615582855534	0.3658573731542584
0.0699	0.08977961602412687	0.366300020838746
0.06993333333333333	0.08941227952165587	0.3667434454967964
0.06996666666666666	0.08904414577228861	0.36718764869246573
0.07	0.08867521423275865	0.36763263199241025
0.07003333333333334	0.08830548436543963	0.36807839696588185
0.07006666666666667	0.08793495563839826	0.3685249451847236
0.07010000000000001	0.0875636275254477	0.3689722782233655
0.07013333333333334	0.08719149950620139	0.3694203976588191
0.07016666666666667	0.0868185710661273	0.3698693050706734
0.0702	0.08644484169660238	0.37031900204108953
0.07023333333333334	0.08607031089496761	0.3707694901547957
0.07026666666666667	0.08569497816458335	0.37122077099908246
0.0703	0.08531884301488504	0.3716728461637967
0.07033333333333333	0.08494190496143929	0.37212571724133703
0.07036666666666667	0.08456416352600056	0.37257938582664757
0.0704	0.08418561823656798	0.37303385351721285
0.07043333333333333	0.08380626862744267	0.3734891219130513
0.07046666666666666	0.08342611423928561	0.37394519261671033
0.07050000000000001	0.0830451546191757	0.3744020672332592
0.07053333333333334	0.08266338932066836	0.3748597473702839
0.07056666666666667	0.08228081790385444	0.3753182346378798
0.07060000000000001	0.08189743993541976	0.3757775306486459
0.07063333333333334	0.08151325498870482	0.3762376370176783
0.07066666666666667	0.08112826264376506	0.37669855536256297
0.0707	0.08074246248743158	0.37716028730336926
0.07073333333333334	0.08035585411337219	0.3776228344626426
0.07076666666666667	0.07996843712215294	0.3780861984653978
0.0708	0.07958021112130008	0.37855038093911153
0.07083333333333333	0.07919117572536251	0.37901538351371483
0.07086666666666668	0.0788013305559746	0.37948120782158534
0.0709	0.07841067524191943	0.3799478554975402
0.07093333333333333	0.07801920941919255	0.38041532817882734
0.07096666666666666	0.07762693273106626	0.3808836275051186
0.07100000000000001	0.07723384482815404	0.3813527551185002
0.07103333333333334	0.07683994536847585	0.38182271266346546
0.07106666666666667	0.07644523401752353	0.38229350178690574
0.0711	0.0760497104483269	0.38276512413810215
0.07113333333333334	0.07565337434152013	0.3832375813687164
0.07116666666666667	0.07525622538540885	0.38371087513278207
0.0712	0.07485826327603741	0.3841850070866956
0.07123333333333334	0.07445948771725686	0.3846599788892065
0.07126666666666667	0.07405989842079325	0.3851357922014085
0.0713	0.07365949510631652	0.38561244868672967
0.07133333333333333	0.07325827750150982	0.3860899500109223
0.07136666666666668	0.07285624534213933	0.38656829784205343
0.0714	0.07245339837212457	0.3870474938504946
0.07143333333333333	0.07204973634360919	0.38752753970891124
0.07146666666666666	0.07164525901703224	0.3880084370922525
0.07150000000000001	0.07123996616120007	0.3884901876777405
0.07153333333333334	0.07083385755335851	0.38897279314485944
0.07156666666666667	0.0704269329792658	0.38945625517534443
0.0716	0.07001919223326576	0.3899405754531706
0.07163333333333334	0.06961063511836173	0.39042575566454163
0.07166666666666667	0.06920126144629095	0.39091179749787774
0.0717	0.06879107103759931	0.3913987026438044
0.07173333333333334	0.06838006372171689	0.3918864727951403
0.07176666666666667	0.0679682393370337	0.3923751096468849
0.0718	0.06755559773097637	0.3928646148962063
0.07183333333333333	0.06714213876008492	0.3933549902424284
0.07186666666666668	0.06672786229009041	0.39384623738701885
0.0719	0.06631276819599297	0.3943383580335752
0.07193333333333334	0.0658968563621404	0.3948313538878123
0.07196666666666666	0.06548012668230743	0.3953252266575488
0.07200000000000001	0.0650625790597753	0.39581997805269353
0.07203333333333334	0.06464421340741211	0.3963156097852316
0.07206666666666667	0.06422502964775362	0.39681212356921064
0.0721	0.06380502771308467	0.39730952112072637
0.07213333333333334	0.06338420754552121	0.3978078041579084
0.07216666666666667	0.06296256909709268	0.3983069744009053
0.0722	0.06254011232982526	0.39880703357187014
0.07223333333333333	0.06211683721582548	0.3993079833949447
0.07226666666666667	0.06169274373736455	0.399809825596245
0.0723	0.06126783188696319	0.4003125619038451
0.07233333333333333	0.060842101667477055	0.40081619404776136
0.07236666666666668	0.060415553092182855	0.401320723759937
0.0724	0.05998818618486495	0.40182615277422523
0.07243333333333334	0.059560000979902564	0.402332482826373
0.07246666666666667	0.059130997522357724	0.40283971565400434
0.07250000000000001	0.05870117586806364	0.40334785299660325
0.07253333333333334	0.05827053608371385	0.4038568965954967
0.07256666666666667	0.057839078246951864	0.4043668481938366
0.0726	0.05740680244646153	0.4048777095365828
0.07263333333333334	0.05697370878205795	0.40538948237048494
0.07266666666666667	0.05653979736477907	0.40590216844406407
0.0727	0.05610506831697784	0.4064157695075939
0.07273333333333333	0.055669521772415236	0.40693028731308284
0.07276666666666667	0.055233157876353495	0.40744572361425435
0.0728	0.05479597678565053	0.40796208016652785
0.07283333333333333	0.05435797866885448	0.4084793587269991
0.07286666666666668	0.053919163706299365	0.40899756105442064
0.0729	0.0534795320902011	0.4095166889091815
0.07293333333333334	0.05303908402475423	0.4100367440532871
0.07296666666666667	0.052597819726229504	0.41055772825033826
0.07300000000000001	0.05215573942307191	0.4110796432655104
0.07303333333333334	0.05171284335599946	0.4116024908655325
0.07306666666666667	0.051269131778102765	0.41212627281866543
0.0731	0.050824604954945084	0.4126509908946805
0.07313333333333334	0.05037926316466331	0.41317664686483674
0.07316666666666667	0.04993310669806944	0.4137032425018592
0.0732	0.049486135858752875	0.41423077957991583
0.07323333333333333	0.04903835096318337	0.4147592598745947
0.07326666666666667	0.048589752340814675	0.4152886851628808
0.0733	0.048140340334189034	0.41581905722313245
0.07333333333333333	0.04769011529904218	0.41635037783505696
0.07336666666666666	0.047239077604409235	0.4168826487796871
0.0734	0.046787227632731264	0.41741587183935597
0.07343333333333334	0.0463345657799625	0.41795004879767267
0.07346666666666667	0.04588109245567852	0.41848518143949653
0.07350000000000001	0.04542680808318494	0.4190212715509121
0.07353333333333334	0.04497171309962687	0.4195583209192034
0.07356666666666667	0.04451580795609933	0.42009633133282714
0.0736	0.04405909311775822	0.42063530458138665
0.07363333333333334	0.04360156906393216	0.42117524245560506
0.07366666666666667	0.043143236288234986	0.42171614674729796
0.0737	0.04268409529867917	0.4222580192493458
0.07373333333333333	0.04222414661778991	0.4228008617556662
0.07376666666666667	0.041763390782720004	0.4233446760611855
0.0738	0.04130182834536562	0.4238894639618104
0.07383333333333333	0.04083945987248267	0.42443522725439875
0.07386666666666666	0.04037628594580424	0.4249819677367303
0.07390000000000001	0.03991230716215852	0.425529687207477
0.07393333333333334	0.0394475241335878	0.42607838746617305
0.07396666666666667	0.038981937487468185	0.42662807031318417
0.07400000000000001	0.038515547866630064	0.42717873754967717
0.07403333333333334	0.038048355929479506	0.42773039097758814
0.07406666666666667	0.03758036235012046	0.42828303239959137
0.0741	0.03711156781847771	0.42883666361906714
0.07413333333333334	0.036641973040420814	0.42939128644006963
0.07416666666666667	0.03617157873788877	0.4299469026672935
0.0742	0.03570038564901558	0.4305035141060414
0.07423333333333333	0.03522839452825667	0.4310611225621896
0.07426666666666668	0.03475560614651616	0.43161972984215463
0.0743	0.034282021291275055	0.43217933775285877
0.07433333333333333	0.0338076407667202	0.43273994810169497
0.07436666666666666	0.03333246539387423	0.43330156269649134
0.07440000000000001	0.03285649601072634	0.4338641833454761
0.07443333333333334	0.03237973347236398	0.43442781185724116
0.07446666666666667	0.03190217865110543	0.43499245004070525
0.0745	0.03142383243663321	0.4355580997050771
0.07453333333333334	0.030944695736128573	0.43612476265981837
0.07456666666666667	0.030464769474406742	0.4366924407146052
0.0746	0.029984054594053136	0.4372611356792899
0.07463333333333334	0.02950255205556052	0.43783084936386263
0.07466666666666667	0.02902026283746708	0.43840158357841136
0.0747	0.028537187936495453	0.4389733401330827
0.07473333333333333	0.02805332836769269	0.4395461208380416
0.07476666666666668	0.027568685164571113	0.4401199275034303
0.0748	0.027083259379250258	0.4406947619393276
0.07483333333333334	0.026597052082599642	0.44127062595570665
0.07486666666666666	0.02611006436438257	0.44184752136239336
0.07490000000000001	0.02562229733340096	0.4424254499690234
0.07493333333333334	0.02513375211764099	0.4430044135849991
0.07496666666666667	0.02464442986441993	0.44358441401944587
0.075	0.024154331740533826	0.44416545308116795
0.07503333333333334	0.023663458932406234	0.4447475325786034
0.07506666666666667	0.023171812646237966	0.4453306543197795
0.0751	0.022679394108157825	0.44591482011226646
0.07513333333333334	0.02218620456437438	0.4465000317631315
0.07516666666666667	0.02169224528132875	0.4470862910788922
0.0752	0.021197517545848442	0.4476735998654682
0.07523333333333333	0.02070202266530219	0.44826195992813433
0.07526666666666668	0.020205761967755854	0.4488513730714718
0.0753	0.019708736802129423	0.449441841099319
0.07533333333333334	0.01921094853835497	0.45003336581472225
0.07536666666666667	0.01871239856753577	0.45062594901988506
0.07540000000000001	0.01821308830210643	0.4512195925161182
0.07543333333333334	0.017713019175994126	0.4518142981037879
0.07546666666666667	0.017212192644780903	0.45241006758226404
0.0755	0.016710610185867104	0.45300690274986755
0.07553333333333334	0.01620827329863584	0.45360480540381765
0.07556666666666667	0.015705183504618612	0.4542037773401778
0.0756	0.015201342347662041	0.4548038203538017
0.07563333333333333	0.014696751394095682	0.4554049362382779
0.07566666666666667	0.014191412232901015	0.4560071267858751
0.0757	0.013685326475881514	0.4566103937874853
0.07573333333333333	0.013178495757833916	0.4572147390325669
0.07576666666666668	0.012670921736720589	0.45782016430908773
0.0758	0.01216260609384306	0.458426671403467
0.07583333333333334	0.011653550534016746	0.4590342621005158
0.07586666666666667	0.011143756785746807	0.4596429381833786
0.07590000000000001	0.010633226601405192	0.46025270143347274
0.07593333333333334	0.010121961757408872	0.4608635536304276
0.07596666666666667	0.009609964054399268	0.46147549655202336
0.076	0.009097235317422863	0.462088531974129
0.07603333333333334	0.008583777396113023	0.4627026616706392
0.07606666666666667	0.00806959216487305	0.4633178874134109
0.0761	0.0075546815230604315	0.4639342109721994
0.07613333333333333	0.007039047395172325	0.4645516341145929
0.07616666666666667	0.006522691731032288	0.4651701586059473
0.0762	0.006005616505978244	0.46578978620932
0.07623333333333333	0.0054878237210516925	0.46641051868540195
0.07626666666666668	0.004969315403188196	0.46703235779245067
0.0763	0.004450093605409112	0.46765530528622107
0.07633333333333334	0.003930160407014622	0.4682793629198965
0.07636666666666667	0.0034095179137780154	0.46890453244401853
0.07640000000000001	0.0028881682581412913	0.46953081560641574
0.07643333333333334	0.00236611359941204	0.4701582141521324
0.07646666666666667	0.0018433561239616333	0.47078672982335584
0.0765	0.0013198980454247355	0.47141636435934337
0.07653333333333334	0.000795741604900126	0.47204711949634803
0.07656666666666667	0.0002708890711528607	0.47267899696754373
0.0766	-0.00025465725918223534	0.4733119985029498
0.07663333333333333	-0.0007808950613957259	0.473946125829354
0.07666666666666667	-0.001307821982497368	0.47458138067023575
0.0767	-0.0018354356410085549	0.47521776474568744
0.07673333333333333	-0.0023637336267533877	0.47585527977233555
0.07676666666666666	-0.0028927135006483694	0.4764939274632611
0.07680000000000001	-0.0034223727944907075	0.4771337095279182
0.07683333333333334	-0.003952709010745229	0.4777746276720529
0.07686666666666667	-0.004483719622329883	0.4784166835976206
0.07690000000000001	-0.0050154020723998365	0.4790598790027024
0.07693333333333334	-0.005547753774130149	0.4797042155814209
0.07696666666666667	-0.0060807721104970125	0.4803496950238549
0.077	-0.006614454434057559	0.48099631901595347
0.07703333333333334	-0.007148798066728225	0.4816440892394483
0.07706666666666667	-0.0076838002995616465	0.4822930073717665
0.0771	-0.008219458392522104	0.48294307508594053
0.07713333333333333	-0.008755769574259487	0.4835942940505195
0.07716666666666668	-0.009292731041881793	0.4842466659294771
0.0772	-0.009830339960726102	0.4849001923821205
0.07723333333333333	-0.01036859346412809	0.4855548750629973
0.07726666666666666	-0.010907488653190016	0.4862107156218011
0.07730000000000001	-0.011447022596547188	0.4868677157032776
0.07733333333333334	-0.011987192330132918	0.4875258769471279
0.07736666666666667	-0.012527994856941919	0.4881852009879119
0.07740000000000001	-0.013069427146792198	0.4888456894549504
0.07743333333333334	-0.013611486136085343	0.4895073439722259
0.07746666666666667	-0.0141541687275653	0.49017016615828274
0.0775	-0.014697471790075528	0.490834157626126
0.07753333333333334	-0.01524139215831463	0.49149931998311885
0.07756666666666667	-0.015785926632590357	0.49216565483087993
0.0776	-0.016331071978572004	0.4928331637651784
0.07763333333333333	-0.016876824927041227	0.4935018483758289
0.07766666666666668	-0.017423182173641232	0.49417171024658446
0.0777	-0.01797014037862433	0.49484275095502905
0.07773333333333333	-0.018517696166597868	0.4955149720724685
0.07776666666666666	-0.0190658461262685	0.49618837516382075
0.07780000000000001	-0.01961458681018481	0.49686296178750455
0.07783333333333334	-0.02016391473447827	0.4975387334953267
0.07786666666666667	-0.020713826378602536	0.49821569183236863
0.0779	-0.021264318185071008	0.49889383833687223
0.07793333333333334	-0.02181538655919279	0.49957317454012273
0.07796666666666667	-0.022367027868806854	0.5002537019663325
0.078	-0.022919238444014535	0.5009354221325221
0.07803333333333334	-0.023472014576910304	0.5016183365484004
0.07806666666666667	-0.024025352521310783	0.5023024467162441
0.0781	-0.024579248492482057	0.5029877541307753
0.07813333333333333	-0.025133698666865198	0.5036742602790379
0.07816666666666668	-0.02568869918180004	0.5043619666402727
0.0782	-0.02624424613524719	0.5050508746857911
0.07823333333333334	-0.02680033558550823	0.5057409858788485
0.07826666666666666	-0.027356963550944153	0.5064323016745146
0.07830000000000001	-0.027914126009691988	0.5071248235195432
0.07833333333333334	-0.028471818899379615	0.5078185528522416
0.07836666666666667	-0.029030038116838748	0.5085134911023369
0.0784	-0.029588779517816098	0.5092096396908418
0.07843333333333334	-0.03014803891668266	0.509907000029919
0.07846666666666667	-0.030707812086141203	0.5106055735227444
0.0785	-0.03126809475693185	0.511305361563368
0.07853333333333334	-0.03182888261753578	0.5120063655365746
0.07856666666666667	-0.03239017131387712	0.5127085868177413
0.0786	-0.03295195644902281	0.5134120267726957
0.07863333333333333	-0.033514233582880706	0.5141166867575707
0.07866666666666668	-0.03407699823189566	0.5148225681186588
0.0787	-0.03464024586874372	0.5155296721922648
0.07873333333333334	-0.035203971922024395	0.5162380003045565
0.07876666666666667	-0.035768171775950965	0.5169475537714144
0.07880000000000001	-0.036332840770038816	0.5176583338982798
0.07883333333333334	-0.036897974198791844	0.5183703419800003
0.07886666666666667	-0.037463567311386836	0.5190835793006754
0.0789	-0.038029615311355916	0.5197980471334989
0.07893333333333334	-0.0385961133562669	0.520513746740601
0.07896666666666667	-0.03916305655740177	0.5212306793728875
0.079	-0.039730439979433	0.5219488462698785
0.07903333333333333	-0.04029825864009791	0.5226682486595443
0.07906666666666667	-0.04086650750987102	0.5233888877581407
0.0791	-0.041435181511634195	0.5241107647700418
0.07913333333333333	-0.042004275520344914	0.5248338808875712
0.07916666666666668	-0.04257378436270238	0.5255582372908321
0.0792	-0.04314370281681145	0.5262838351475341
0.07923333333333334	-0.043714025611844655	0.5270106756128206
0.07926666666666667	-0.04428474742770194	0.5277387598290917
0.07930000000000001	-0.04485586289466839	0.5284680889258278
0.07933333333333334	-0.0454273665930698	0.5291986640194091
0.07936666666666667	-0.04599925305292604	0.5299304862129349
0.0794	-0.04657151675360237	0.5306635565960406
0.07943333333333334	-0.047144152123458495	0.5313978762447121
0.07946666666666667	-0.04771715353949551	0.5321334462210994
0.0795	-0.04829051532700068	0.532870267573327
0.07953333333333333	-0.04886423175918987	0.5336083413353039
0.07956666666666667	-0.049438297056847956	0.5343476685265303
0.0796	-0.05001270538796693	0.5350882501519025
0.07963333333333333	-0.05058745086738172	0.535830087201517
0.07966666666666668	-0.051162527556403874	0.5365731806504709
0.07970000000000001	-0.05173792946245292	0.5373175314586609
0.07973333333333334	-0.05231365053868548	0.5380631405705809
0.07976666666666667	-0.05288968468362212	0.5388100089151167
0.07980000000000001	-0.05346602574077184	0.5395581374053384
0.07983333333333334	-0.054042667498254385	0.5403075269382922
0.07986666666666667	-0.054619603688420164	0.5410581783947875
0.0799	-0.05519682798746785	0.5418100926391846
0.07993333333333334	-0.05577433401505969	0.5425632705191776
0.07996666666666667	-0.056352115333934395	0.5433177128655774
0.08	-0.05693016544951775	0.5440734204920908
0.08003333333333333	-0.057508477809530875	0.544830394195098
0.08006666666666667	-0.05808704580359592	0.5455886347534282
0.0801	-0.058665862762839645	0.5463481429281316
0.08013333333333333	-0.059244921959494413	0.5471089194622504
0.08016666666666666	-0.05982421660649679	0.5478709650805867
0.08020000000000001	-0.06040373985708376	0.5486342804894692
0.08023333333333334	-0.060983484804386534	0.5493988663765146
0.08026666666666667	-0.061563444481021794	0.5501647234103904
0.08030000000000001	-0.06214361185868063	0.5509318522405721
0.08033333333333334	-0.06272397984771484	0.5517002534971001
0.08036666666666667	-0.06330454129672093	0.5524699277903319
0.0804	-0.06388528899212147	0.5532408757106947
0.08043333333333334	-0.06446621565774403	0.5540130978284321
0.08046666666666667	-0.06504731395439754	0.554786594693351
0.0805	-0.06562857647944619	0.5555613668345645
0.08053333333333333	-0.0662099957663807	0.556337414760232
0.08056666666666668	-0.06679156428438722	0.5571147389572978
0.0806	-0.06737327443791341	0.5578933398912255
0.08063333333333333	-0.06795511856623213	0.5586732180057307
0.08066666666666666	-0.0685370889430025	0.5594543737225115
0.08070000000000001	-0.06911917777582839	0.5602368074409741
0.08073333333333334	-0.06970137720581424	0.5610205195379582
0.08076666666666667	-0.07028367930711829	0.561805510367457
0.08080000000000001	-0.07086607608650322	0.5625917802603366
0.08083333333333334	-0.0714485594828841	0.5633793295240519
0.08086666666666667	-0.0720311213668737	0.5641681584423577
0.0809	-0.07261375354032513	0.5649582672750199
0.08093333333333334	-0.07319644773587189	0.5657496562575214
0.08096666666666667	-0.07377919561646505	0.5665423256007661
0.081	-0.07436198877490793	0.5673362754907794
0.08103333333333333	-0.07494481873338797	0.5681315060884059
0.08106666666666668	-0.0755276769430059	0.5689280175290039
0.0811	-0.07611055478330218	0.5697258099221365
0.08113333333333334	-0.07669344356178065	0.5705248833512598
0.08116666666666666	-0.07727633451342962	0.5713252378734088
0.08120000000000001	-0.0778592188002399	0.5721268735188773
0.08123333333333334	-0.0784420875107203	0.5729297902908983
0.08126666666666667	-0.07902493165941026	0.5737339881653178
0.0813	-0.07960774218638964	0.5745394670902675
0.08133333333333334	-0.08019050995678584	0.5753462269858328
0.08136666666666667	-0.08077322576027796	0.5761542677437183
0.0814	-0.08135588031059815	0.5769635892269085
0.08143333333333334	-0.08193846424503023	0.5777741912693273
0.08146666666666667	-0.08252096812390546	0.5785860736754918
0.0815	-0.08310338243009519	0.5793992362201635
0.08153333333333333	-0.08368569756850106	0.5802136786479959
0.08156666666666668	-0.08426790386554198	0.5810294006731783
0.0816	-0.08484999156863841	0.5818464019790767
0.08163333333333334	-0.08543195084569363	0.582664682217869
0.08166666666666667	-0.08601377178457222	0.5834842410101795
0.08170000000000001	-0.0865954443925755	0.5843050779447063
0.08173333333333334	-0.08717695859591408	0.585127192577848
0.08176666666666667	-0.0877583042391776	0.5859505844333239
0.0818	-0.08833947108480138	0.5867752530017923
0.08183333333333334	-0.08892044881252996	0.5876011977404638
0.08186666666666667	-0.08950122701887821	0.5884284180727105
0.0819	-0.09008179521658882	0.589256913387672
0.08193333333333334	-0.0906621428340873	0.5900866830398575
0.08196666666666667	-0.09124225921493365	0.5909177263487415
0.082	-0.09182213361727125	0.5917500425983591
0.08203333333333333	-0.09240175521327276	0.5925836310368933
0.08206666666666668	-0.09298111308858265	0.5934184908762615
0.0821	-0.09356019624175715	0.5942546212916948
0.08213333333333334	-0.09413899358370098	0.5950920214213149
0.08216666666666667	-0.09471749393710086	0.5959306903657058
0.08220000000000001	-0.09529568603585635	0.5967706271874815
0.08223333333333334	-0.09587355852450717	0.5976118309108488
0.08226666666666667	-0.09645109995765792	0.598454300521166
0.0823	-0.09702829879939932	0.599298034964497
0.08233333333333334	-0.09760514342272669	0.6001430331471602
0.08236666666666667	-0.098181622108955	0.6009892939352741
0.0824	-0.09875772304713121	0.6018368161542966
0.08243333333333333	-0.0993334343334432	0.6026855985885606
0.08246666666666667	-0.09990874397062574	0.6035356399808044
0.0825	-0.10048363986736315	0.6043869390316974
0.08253333333333333	-0.10105810983768924	0.6052394943993612
0.08256666666666668	-0.10163214160038364	0.606093304698885
0.0826	-0.10220572277836527	0.6069483685018369
0.08263333333333334	-0.1027788408980826	0.6078046843357687
0.08266666666666667	-0.10335148338890085	0.6086622506837179
0.08270000000000001	-0.10392363758248574	0.609521065983702
0.08273333333333334	-0.10449529071218457	0.6103811286282096
0.08276666666666667	-0.10506642991240363	0.611242436963685
0.0828	-0.10563704221798267	0.612104989290008
0.08283333333333334	-0.10620711456356637	0.6129687838599681
0.08286666666666667	-0.10677663378297225	0.6138338188787335
0.0829	-0.10734558660855571	0.6147000925033145
0.08293333333333333	-0.1079139596705717	0.6155676028420208
0.08296666666666667	-0.10848173949653324	0.6164363479539144
0.083	-0.10904891251056696	0.6173063258482556
0.08303333333333333	-0.10961546503276502	0.6181775344839437
0.08306666666666668	-0.11018138327853422	0.6190499717689522
0.08310000000000001	-0.11074665335794162	0.6199236355597578
0.08313333333333334	-0.11131126127505722	0.620798523660764
0.08316666666666667	-0.11187519292729321	0.621674633823717
0.08320000000000001	-0.11243843410474023	0.6225519637471176
0.08323333333333334	-0.11300097048950011	0.6234305110756269
0.08326666666666667	-0.1135627876550157	0.6243102733994638
0.0833	-0.11412387106539748	0.6251912482537982
0.08333333333333334	-0.11468420607474654	0.6260734331181373
0.08336666666666667	-0.11524377792647504	0.626956825415705
0.0834	-0.11580257175262285	0.6278414225128154
0.08343333333333333	-0.11636057257317134	0.6287272217182401
0.08346666666666668	-0.11691776529535372	0.629614220282568
0.0835	-0.11747413471296243	0.6305024153975582
0.08353333333333333	-0.11802966550565319	0.6313918041954887
0.08356666666666666	-0.11858434223824567	0.6322823837484938
0.08360000000000001	-0.1191381493600215	0.6331741510679001
0.08363333333333334	-0.1196910712040184	0.63406710310355
0.08366666666666667	-0.12024309198632165	0.6349612367431227
0.08370000000000001	-0.1207941958053521	0.6358565488114449
0.08373333333333334	-0.12134436664115121	0.6367530360697963
0.08376666666666667	-0.12189358835466263	0.6376506952152065
0.0838	-0.12244184468701089	0.638549522879746
0.08383333333333334	-0.12298911925877681	0.6394495156298079
0.08386666666666667	-0.1235353955692697	0.640350669965384
0.0839	-0.12408065699579648	0.6412529823193314
0.08393333333333333	-0.12462488679292777	0.6421564490566332
0.08396666666666668	-0.12516806809176065	0.6430610664736502
0.084	-0.12571018389917832	0.6439668307973654
0.08403333333333333	-0.12625121709710682	0.6448737381846199
0.08406666666666666	-0.12679115044176859	0.6457817847213414
0.08410000000000001	-0.1273299665629327	0.6466909664217646
0.08413333333333334	-0.12786764796316236	0.6476012792276429
0.08416666666666667	-0.12840417701705928	0.6485127190074518
0.08420000000000001	-0.12893953597050464	0.6494252815555847
0.08423333333333334	-0.12947370693989763	0.6503389625915392
0.08426666666666667	-0.13000667191139023	0.6512537577590956
0.0843	-0.13053841274011976	0.652169662625486
0.08433333333333334	-0.13106891114943786	0.6530866726805555
0.08436666666666667	-0.13159814873013667	0.6540047833359138
0.0844	-0.13212610693967214	0.654923989924078
0.08443333333333333	-0.13265276710138438	0.6558442876976066
0.08446666666666668	-0.133178110403715	0.6567656718282242
0.0845	-0.13370211789942152	0.6576881374059366
0.08453333333333334	-0.13422477050478918	0.6586116794381368
0.08456666666666666	-0.13474604899883946	0.659536292848702
0.08460000000000001	-0.13526593402253628	0.66046197247708
0.08463333333333334	-0.1357844060779888	0.6613887130773666
0.08466666666666667	-0.136301445527652	0.6623165093173726
0.0847	-0.1368170325935241	0.6632453557776824
0.08473333333333334	-0.13733114735634153	0.6641752469506998
0.08476666666666667	-0.13784376975477092	0.6651061772396868
0.0848	-0.1383548795845987	0.6660381409577899
0.08483333333333334	-0.13886445649791776	0.6669711323270572
0.08486666666666667	-0.13937248000231173	0.6679051454774436
0.0849	-0.1398789294600367	0.6688401744458081
0.08493333333333333	-0.14038378408719995	0.6697762131748966
0.08496666666666668	-0.14088702295293692	0.6707132555123178
0.085	-0.14138862497858498	0.6716512952095044
0.08503333333333334	-0.14188856893685511	0.6725903259206668
0.08506666666666667	-0.14238683345100123	0.6735303412017319
0.08510000000000001	-0.14288339699398692	0.6744713345092745
0.08513333333333334	-0.14337823788764997	0.6754132991994328
0.08516666666666667	-0.14387133430186475	0.6763562285268166
0.0852	-0.144362664253702	0.6773001156434006
0.08523333333333334	-0.1448522056065869	0.6782449535974068
0.08526666666666667	-0.14533993606945447	0.6791907353321763
0.0853	-0.1458258331959033	0.6801374536850268
0.08533333333333334	-0.1463098743833471	0.6810851013860976
0.08536666666666667	-0.14679203687216402	0.6820336710571853
0.0854	-0.14727229774484443	0.6829831552105639
0.08543333333333333	-0.14775063392513652	0.683933546247792
0.08546666666666668	-0.14822702217718997	0.6848848364585103
0.0855	-0.1487014391046984	0.6858370180192219
0.08553333333333334	-0.14917386115003933	0.6867900829920632
0.08556666666666667	-0.14964426459341315	0.6877440233235581
0.08560000000000001	-0.15011262555197996	0.688698830843362
0.08563333333333334	-0.15057891997899533	0.6896544972629888
0.08566666666666667	-0.15104312366294442	0.6906110141745275
0.0857	-0.1515052122266745	0.6915683730493416
0.08573333333333334	-0.15196516112652658	0.6925265652367568
0.08576666666666667	-0.15242294565146539	0.6934855819627335
0.0858	-0.15287854092220846	0.6944454143285239
0.08583333333333333	-0.15333192189035388	0.6954060533093163
0.08586666666666667	-0.15378306333750733	0.6963674897528633
0.0859	-0.1542319398744078	0.6973297143780958
0.08593333333333333	-0.15467852594005307	0.6982927177737204
0.08596666666666668	-0.15512279580082364	0.6992564903968034
0.08600000000000001	-0.15556472354960646	0.700221022571338
0.08603333333333334	-0.15600428310491835	0.7011863044867965
0.08606666666666667	-0.1564414482100282	0.7021523261966659
0.08610000000000001	-0.15687619243207937	0.7031190776169673
0.08613333333333334	-0.15730848916121182	0.7040865485247609
0.08616666666666667	-0.15773831160968346	0.705054728556632
0.0862	-0.1581656328109922	0.7060236072071618
0.08623333333333334	-0.15859042561899742	0.7069931738273812
0.08626666666666667	-0.15901266270704206	0.7079634176232074
0.0863	-0.15943231656707466	0.7089343276538629
0.08633333333333333	-0.1598493595087718	0.7099058928302778
0.08636666666666667	-0.16026376365866124	0.710878101913474
0.0864	-0.16067550095924552	0.7118509435129307
0.08643333333333333	-0.16108454316812643	0.7128244060849337
0.08646666666666666	-0.16149086185713007	0.7137984779309045
0.08650000000000001	-0.16189442841143362	0.714773147195712
0.08653333333333334	-0.16229521402869232	0.7157484018659653
0.08656666666666667	-0.16269318971816868	0.716724229768287
0.08660000000000001	-0.16308832629986253	0.7177006185675671
0.08663333333333334	-0.16348059440364285	0.7186775557651992
0.08666666666666667	-0.1638699644683816	0.7196550286972945
0.0867	-0.16425640674108904	0.7206330245328778
0.08673333333333334	-0.16463989127605155	0.7216115302720628
0.08676666666666667	-0.16502038793397134	0.7225905327442064
0.0868	-0.16539786638110895	0.7235700186060428
0.08683333333333333	-0.1657722960884281	0.7245499743397972
0.08686666666666668	-0.1661436463307433	0.7255303862512777
0.0869	-0.16651188618587082	0.7265112404679457
0.08693333333333333	-0.16687698453378216	0.7274925229369646
0.08696666666666666	-0.1672389100557616	0.7284742194232282
0.08700000000000001	-0.1675976312335668	0.7294563155073635
0.08703333333333334	-0.16795311634859358	0.7304387965837144
0.08706666666666667	-0.16830533348104412	0.7314216478583008
0.08710000000000001	-0.1686542505091	0.7324048543467553
0.08713333333333334	-0.16899983510809938	0.7333884008722363
0.08716666666666667	-0.16934205474971875	0.7343722720633177
0.0872	-0.16968087670115975	0.7353564523518544
0.08723333333333334	-0.1700162680243412	0.7363409259708241
0.08726666666666667	-0.1703481955750961	0.7373256769521437
0.0873	-0.17067662600237488	0.7383106891244624
0.08733333333333333	-0.1710015257474542	0.7392959461109286
0.08736666666666668	-0.17132286104315192	0.7402814313269308
0.0874	-0.17164059791304864	0.741267127977815
0.08743333333333334	-0.17195470217071615	0.7422530190565738
0.08746666666666666	-0.17226513941895244	0.7432390873415096
0.08750000000000001	-0.17257187504902466	0.7442253153938724
0.08753333333333334	-0.17287487423991915	0.7452116855554698
0.08756666666666667	-0.17317410195759997	0.7461981799462484
0.0876	-0.1734695229542752	0.7471847804618499
0.08763333333333334	-0.1737611017676723	0.7481714687711368
0.08766666666666667	-0.17404880272032217	0.7491582263136922
0.0877	-0.17433258991885267	0.7501450342972876
0.08773333333333334	-0.17461242725329154	0.7511318736953251
0.08776666666666667	-0.17488827839638	0.7521187252442476
0.0878	-0.17516010680289576	0.7531055694409204
0.08783333333333333	-0.17542787570898796	0.7540923865399822
0.08786666666666668	-0.1756915481315225	0.7550791565511658
0.0879	-0.1759510868674393	0.7560658592365864
0.08793333333333334	-0.17620645449312167	0.7570524741080012
0.08796666666666667	-0.176457613363778	0.7580389804240354
0.08800000000000001	-0.17670452561283642	0.7590253571873754
0.08803333333333334	-0.17694715315135282	0.7600115831419318
0.08806666666666667	-0.17718545766743277	0.7609976367699675
0.0881	-0.17741940062566766	0.7619834962891925
0.08813333333333334	-0.17764894326658573	0.7629691396498263
0.08816666666666667	-0.17787404660611833	0.7639545445316248
0.0882	-0.17809467143508206	0.7649396883408726
0.08823333333333334	-0.1783107783186773	0.7659245482073403
0.08826666666666667	-0.17852232759600348	0.7669091009812081
0.0883	-0.17872927937959215	0.7678933232299499
0.08833333333333333	-0.17893159355495758	0.7688771912351833
0.08836666666666668	-0.17912922978016657	0.7698606809894827
0.0884	-0.17932214748542713	0.7708437681931546
0.08843333333333334	-0.17951030587269684	0.7718264282509743
0.08846666666666667	-0.17969366391531227	0.7728086362688855
0.08850000000000001	-0.17987218035763905	0.7737903670506604
0.08853333333333334	-0.18004581371474399	0.774771595094521
0.08856666666666667	-0.18021452227208953	0.7757522945897193
0.0886	-0.18037826408525162	0.7767324394130797
0.08863333333333334	-0.18053699697966152	0.7777120031254977
0.08866666666666667	-0.18069067855037182	0.7786909589683992
0.0887	-0.18083926616184876	0.7796692798601574
0.08873333333333333	-0.18098271694778983	0.780646938392467
0.08876666666666667	-0.1811209878109693	0.781623906826676
0.0888	-0.181254035423111	0.7826001570900737
0.08883333333333333	-0.18138181622478983	0.7835756607721344
0.08886666666666668	-0.1815042864253634	0.7845503891207176
0.0889	-0.1816214020029335	0.7855243130382222
0.08893333333333334	-0.18173311870433956	0.7864974030776946
0.08896666666666667	-0.1818393920451838	0.7874696294388908
0.08900000000000001	-0.18194017730989015	0.7884409619642933
0.08903333333333334	-0.18203542955179772	0.7894113701350776
0.08906666666666667	-0.18212510359328868	0.790380823067033
0.0891	-0.18220915402595364	0.7913492895064331
0.08913333333333334	-0.18228753521079355	0.7923167378258585
0.08916666666666667	-0.18236020127846078	0.793283136019968
0.0892	-0.1824271061295394	0.7942484517012206
0.08923333333333333	-0.18248820343486696	0.7952126520955456
0.08926666666666667	-0.18254344663589755	0.796175704037961
0.0893	-0.1825927889451087	0.7971375739681396
0.08933333333333333	-0.18263618334645265	0.798098227925921
0.08936666666666668	-0.18267358259585342	0.7990576315467717
0.08940000000000001	-0.18270493922175124	0.800015750057189
0.08943333333333334	-0.1827302055256951	0.8009725482700497
0.08946666666666667	-0.18274933358298573	0.8019279905799048
0.08950000000000001	-0.18276227524336963	0.8028820409582151
0.08953333333333334	-0.1827689821317859	0.8038346629485312
0.08956666666666667	-0.18276940564916816	0.8047858196616153
0.0896	-0.1827634969733011	0.805735473770504
0.08963333333333334	-0.18275120705973585	0.8066835875055107
0.08966666666666667	-0.18273248664276387	0.8076301226491703
0.0897	-0.18270728623645188	0.8085750405311205
0.08973333333333333	-0.18267555613573933	0.8095183020229224
0.08976666666666668	-0.18263724641760037	0.8104598675328187
0.0898	-0.18259230694227216	0.8113996970004286
0.08983333333333333	-0.18254068735455087	0.8123377498913794
0.08986666666666666	-0.18248233708515835	0.8132739851918708
0.08990000000000001	-0.1824172053521803	0.8142083614031769
0.08993333333333334	-0.18234524116257897	0.81514083653608
0.08996666666666667	-0.18226639331378142	0.8160713681052374
0.09000000000000001	-0.18218061039534694	0.8169999131234799
0.09003333333333334	-0.1820878407907147	0.8179264280960425
0.09006666666666667	-0.18198803267903343	0.8188508690147249
0.0901	-0.18188113403707776	0.81977319135198
0.09013333333333334	-0.1817670926412509	0.8206933500549346
0.09016666666666667	-0.18164585606967806	0.8216112995393342
0.0902	-0.18151737170439214	0.8225269936834166
0.09023333333333333	-0.18138158673361457	0.8234403858217114
0.09026666666666668	-0.18123844815413423	0.8243514287387649
0.0903	-0.181087902773787	0.8252600746627881
0.09033333333333333	-0.18092989721403857	0.8261662752592298
0.09036666666666666	-0.18076437791267358	0.8270699816242711
0.09040000000000001	-0.18059129112659442	0.827971144278242
0.09043333333333334	-0.18041058293473256	0.8288697131589589
0.09046666666666667	-0.18022219924107463	0.8297656376149809
0.09050000000000001	-0.18002608577780854	0.8306588663987866
0.09053333333333334	-0.17982218810859069	0.8315493476598674
0.09056666666666667	-0.1796104516319397	0.8324370289377395
0.0906	-0.17939082158475864	0.833321857154871
0.09063333333333334	-0.17916324304599035	0.8342037786095227
0.09066666666666667	-0.17892766094040932	0.8350827389685074
0.0907	-0.17868402004255377	0.8359586832598584
0.09073333333333333	-0.17843226498080195	0.8368315558654126
0.09076666666666668	-0.178172340241597	0.8377013005133043
0.0908	-0.17790419017382444	0.8385678602703698
0.09083333333333334	-0.17762775899334607	0.8394311775344613
0.09086666666666667	-0.17734299078769525	0.840291194026671
0.09090000000000001	-0.17704982952093853	0.8411478507834598
0.09093333333333334	-0.17674821903870652	0.842001088148696
0.09096666666666667	-0.1764381030734012	0.8428508457655979
0.091	-0.1761194252495826	0.8436970625685806
0.09103333333333334	-0.17579212908954134	0.8445396767750107
0.09106666666666667	-0.175456158019061	0.8453786258768595
0.0911	-0.17511145537337686	0.8462138466322595
0.09113333333333334	-0.17475796440333574	0.8470452750569641
0.09116666666666667	-0.17439562828176314	0.8478728464157055
0.0912	-0.17402439011004303	0.8486964952134526
0.09123333333333333	-0.1736441929249168	0.8495161551865674
0.09126666666666668	-0.17325497970550727	0.8503317592938588
0.0913	-0.172856693380574	0.8511432397075335
0.09133333333333334	-0.17244927683600722	0.8519505278040418
0.09136666666666667	-0.172032672922566	0.8527535541548203
0.09140000000000001	-0.17160682446386835	0.8535522485169258
0.09143333333333334	-0.17117167426464056	0.8543465398235655
0.09146666666666667	-0.1707271651192323	0.8551363561745182
0.0915	-0.1702732398204059	0.8559216248264465
0.09153333333333334	-0.16980984116840736	0.8567022721831025
0.09156666666666667	-0.16933691198032638	0.8574782237854208
0.0916	-0.16885439509975533	0.8582494043015029
0.09163333333333334	-0.16836223340675371	0.8590157375164906
0.09166666666666667	-0.16786036982812816	0.8597771463223258
0.0917	-0.1673487473480369	0.8605335527074003
0.09173333333333333	-0.1668273090189271	0.8612848777460901
0.09176666666666668	-0.1662959979728155	0.8620310415881778
0.0918	-0.16575475743292217	0.8627719634481609
0.09183333333333334	-0.16520353072566668	0.8635075615944445
0.09186666666666667	-0.16464226129303822	0.8642377533384198
0.09190000000000001	-0.16407089270534927	0.8649624550234275
0.09193333333333334	-0.16348936867438507	0.865681582013604
0.09196666666666667	-0.16289763306695926	0.8663950486826134
0.092	-0.16229562991888793	0.867102768402263
0.09203333333333334	-0.16168330344939427	0.8678046535310007
0.09206666666666667	-0.16106059807595574	0.8685006154022987
0.0921	-0.1604274584296072	0.869190564312919
0.09213333333333333	-0.15978382937071278	0.8698744095110624
0.09216666666666667	-0.15912965600522025	0.8705520591844026
0.0922	-0.158464883701412	0.8712234204480024
0.09223333333333333	-0.15778945810716688	0.8718883993321159
0.09226666666666668	-0.15710332516774775	0.8725469007698755
0.09230000000000001	-0.15640643114413064	0.873198828584861
0.09233333333333334	-0.15569872263189047	0.8738440854785593
0.09236666666666667	-0.1549801465806602	0.8744825730177058
0.09240000000000001	-0.1542506503141801	0.875114191621517
0.09243333333333334	-0.1535101815509544	0.8757388405488097
0.09246666666666667	-0.1527586884255328	0.876356417885009
0.0925	-0.15199611951043626	0.8769668205290476
0.09253333333333334	-0.15122242383874454	0.8775699441801588
0.09256666666666667	-0.15043755092736624	0.8781656833245594
0.0926	-0.14964145080101116	0.8787539312220312
0.09263333333333333	-0.1488340740168852	0.8793345798923988
0.09266666666666667	-0.1480153716901298	0.8799075201019048
0.0927	-0.14718529552002813	0.8804726413494898
0.09273333333333333	-0.14634379781699997	0.8810298318529725
0.09276666666666668	-0.1454908315304097	0.8815789785351407
0.09280000000000001	-0.14462635027721077	0.8821199670097482
0.09283333333333334	-0.14375030837145236	0.8826526815674255
0.09286666666666667	-0.14286266085467336	0.8831770051615089
0.09290000000000001	-0.1419633635272107	0.8836928193937859
0.09293333333333334	-0.14105237298044898	0.8842000045001657
0.09296666666666667	-0.1401296466300399	0.8846984393362798
0.093	-0.13919514275012104	0.8851880013630122
0.09303333333333334	-0.13824882050856288	0.8856685666319686
0.09306666666666667	-0.13729064000327657	0.886140009770888
0.0931	-0.13632056229961315	0.8866022039690035
0.09313333333333333	-0.13533854946888832	0.8870550209623563
0.09316666666666668	-0.13434456462806596	0.887498331019072
0.0932	-0.13333857198063626	0.8879320029246033
0.09323333333333333	-0.1323205368587241	0.8883559039669481
0.09326666666666666	-0.13129042576646596	0.8887698999218514
0.09330000000000001	-0.13024820642469306	0.889173855037998
0.09333333333333334	-0.12919384781696153	0.889567632022203
0.09336666666666667	-0.12812732023697018	0.8899510920246159
0.09340000000000001	-0.1270485953374087	0.8903240946239396
0.09343333333333334	-0.12595764618027996	0.8906864978126838
0.09346666666666667	-0.12485444728874207	0.8910381579824554
0.0935	-0.12373897470051669	0.8913789299093056
0.09353333333333334	-0.12261120602291176	0.89170866673914
0.09356666666666667	-0.1214711204895092	0.8920272199732109
0.0936	-0.12031869901856818	0.8923344394537017
0.09363333333333333	-0.11915392427319789	0.89263017334942
0.09366666666666668	-0.11797678072335423	0.8929142681416153
0.0937	-0.11678725470971743	0.8931865686099395
0.09373333333333334	-0.1155853345095092	0.8934469178185659
0.09376666666666666	-0.1143710104043095	0.893695157102488
0.09380000000000001	-0.1131442747499361	0.8939311260540163
0.09383333333333334	-0.11190512204845077	0.894154662509495
0.09386666666666667	-0.11065354902235924	0.8943656025362623
0.09390000000000001	-0.10938955469107367	0.8945637804198762
0.09393333333333334	-0.10811314044970885	0.8947490286516315
0.09396666666666667	-0.10682431015028543	0.894921177916397
0.094	-0.10552307018541629	0.8950800570807957
0.09403333333333334	-0.10420942957455456	0.8952254931817643
0.09406666666666667	-0.10288340005288428	0.8953573114155173
0.0941	-0.10154499616293741	0.8954753351269535
0.09413333333333333	-0.10019423534902379	0.8955793857995373
0.09416666666666668	-0.09883113805456346	0.8956692830456925
0.0942	-0.09745572782241392	0.8957448445977478
0.09423333333333334	-0.09606803139828746	0.8958058862994758
0.09426666666666667	-0.09466807883735755	0.8958522220982686
0.09430000000000001	-0.09325590361415617	0.8958836640379951
0.09433333333333334	-0.09183154273586741	0.8959000222525896
0.09436666666666667	-0.09039503685912635	0.8959011049604244
0.0944	-0.08894643041043546	0.8958867184595188
0.09443333333333334	-0.08748577171031549	0.8958566671236405
0.09446666666666667	-0.08601311310130996	0.8958107533993637
0.0945	-0.08452851107996888	0.8957487778041441
0.09453333333333334	-0.08303202643293846	0.8956705389254807
0.09456666666666667	-0.08152372437729107	0.895575833421233
0.0946	-0.0800036747052311	0.8954644560211725
0.09463333333333333	-0.07847195193331959	0.8953361995298427
0.09466666666666668	-0.07692863545636293	0.8951908548308157
0.0947	-0.07537380970611794	0.895028210892433
0.09473333333333334	-0.07380756431496882	0.8948480547751207
0.09476666666666667	-0.07222999428473785	0.8946501716403827
0.09480000000000001	-0.07064120016079672	0.8944343447615714
0.09483333333333334	-0.06904128821165079	0.8942003555365494
0.09486666666666667	-0.06743037061417428	0.8939479835023556
0.0949	-0.06580856564468072	0.8936770063520013
0.09493333333333334	-0.06417599787601824	0.8933871999535216
0.09496666666666667	-0.06253279838088638	0.8930783383714247
0.095	-0.060879104941576806	0.892750193890678
0.09503333333333334	-0.05921506226634751	0.8924025370433883
0.09506666666666667	-0.05754082221264636	0.8920351366383349
0.0951	-0.055856544017407216	0.8916477597935261
0.09513333333333333	-0.054162394534649015	0.8912401719719633
0.09516666666666668	-0.052458548480615215	0.8908121370207971
0.0952	-0.05074518868669892	0.8903634172140822
0.09523333333333334	-0.04902250636040687	0.8898937732993425
0.09526666666666667	-0.047290701354623044	0.8894029645481701
0.09530000000000001	-0.04554998244544069	0.8888907488110986
0.09533333333333334	-0.043800567618840755	0.888356882577002
0.09536666666666667	-0.04204268436650217	0.8878011210372846
0.0954	-0.040276569991038576	0.8872232181551465
0.09543333333333334	-0.038502471920965044	0.8866229267402201
0.09546666666666667	-0.03672064803570701	0.8859999985288954
0.0955	-0.034931367000973	0.8853541842706674
0.09553333333333333	-0.0331349086148219	0.884685233820859
0.09556666666666667	-0.031331564164764854	0.883992896240097
0.0956	-0.029521636796251374	0.883276919900932
0.09563333333333333	-0.02770544189289876	0.8825370526020294
0.09566666666666668	-0.02588330746883353	0.8817730416903697
0.09570000000000001	-0.024055574573523038	0.8809846341919352
0.09573333333333334	-0.02222259770948499	0.8801715769513802
0.09576666666666667	-0.020384745263272226	0.8793336167812128
0.09580000000000001	-0.018542399950139298	0.8784705006210539
0.09583333333333334	-0.01669595927280657	0.8775819757075644
0.09586666666666667	-0.014845835994746615	0.8766677897556747
0.0959	-0.012992458628426351	0.8757276911517867
0.09593333333333334	-0.011136271938946476	0.8747614291596539
0.09596666666666667	-0.009277737463527728	0.8737687541397008
0.096	-0.00741733404730068	0.8727494177825765
0.09603333333333333	-0.0055555583958623155	0.8717031733577936
0.09606666666666668	-0.0036929256450684285	0.8706297759783563
0.0961	-0.0018299699485356702	0.8695289828823337
0.09613333333333333	3.275491666926065e-05	0.8684005537323977
0.09616666666666668	0.001894674925673364	0.8672442509344066
0.09620000000000001	0.0037551951622932203	0.8660598399761854
0.09623333333333334	0.005613699155903034	0.8648470897877244
0.09626666666666667	0.007469548198197681	0.8636057731240968
0.09630000000000001	0.00932208063937866	0.8623356669724757
0.09633333333333334	0.011170611163298587	0.8610365529847271
0.09636666666666667	0.013014430041110402	0.8597082179371387
0.0964	0.014852802362981574	0.8583504542189541
0.09643333333333334	0.016684967247451304	0.8569630603514881
0.09646666666666667	0.0185101370280309	0.855545841539709
0.0965	0.02032749641667458	0.8540986102583079
0.09653333333333333	0.02213620164378041	0.8526211868743941
0.09656666666666668	0.023935379574420098	0.8511134003091071
0.0966	0.025724126800542084	0.849575088740585
0.09663333333333333	0.02750150870894631	0.8480061003508871
0.09666666666666666	0.02926655852489195	0.846406294119646
0.09670000000000001	0.03101827633127211	0.8447755406674118
0.09673333333333334	0.03275562806337408	0.8431137231518455
0.09676666666666667	0.03447754447934063	0.8414207382201383
0.09680000000000001	0.03618292010655954	0.839696497021258
0.09683333333333334	0.03787061216433618	0.8379409262818754
0.09686666666666667	0.03953943946334987	0.8361539694500795
0.0969	0.041188181282561284	0.8343355879112839
0.09693333333333334	0.042815576224427686	0.832485762281022
0.09696666666666667	0.044420321049497904	0.8306044937796602
0.097	0.04600106949170357	0.8286918056944093
0.09703333333333333	0.047556431055940436	0.8267477449343881
0.09706666666666668	0.04908496979984744	0.8247723836849024
0.0971	0.050585203102046596	0.8227658211675316
0.09713333333333334	0.05205560041950898	0.8207281855130933
0.09716666666666667	0.05349458203716611	0.8186596357550447
0.09720000000000001	0.05490051781339987	0.816560363951436
0.09723333333333334	0.05627172592562342	0.8144305974440986
0.09726666666666667	0.05760647162082063	0.8122706012643844
0.09730000000000001	0.05890296597665007	0.8100806806954404
0.09733333333333334	0.06015936467955382	0.8078611840017264
0.09736666666666667	0.06137376682725222	0.8056125053372603
0.0974	0.06254421376406796	0.8033350878449103
0.09743333333333334	0.06366868795872109	0.8010294269599484
0.09746666666666667	0.06474511193558934	0.7986960739320458
0.0975	0.0657713472719553	0.7963356395809272
0.09753333333333333	0.06674519367548533	0.7939487983020056
0.09756666666666668	0.06766438815813262	0.7915362923395208
0.0976	0.06852660432485566	0.7890989363459759
0.09763333333333334	0.06932945179802863	0.7866376222480386
0.09766666666666667	0.07007047580123005	0.7841533244405381
0.09770000000000001	0.07074715692927305	0.7816471053317586
0.09773333333333334	0.07135691113493565	0.7791201212648975
0.09776666666666667	0.0718970899669192	0.7765736288423414
0.0978	0.0723649810981722	0.7740089916813065
0.09783333333333334	0.07275780918894016	0.7714276876313959
0.09786666666666667	0.07307273713482466	0.7688313164867581
0.0979	0.07330686775685537	0.7662216082277588
0.09793333333333334	0.07345724599820738	0.7636004318294332
0.09796666666666667	0.07352086170086479	0.7609698046764324
0.098	0.07349465304538563	0.758331902626708
0.09803333333333333	0.0733755107481343	0.7556890707687962
0.09806666666666668	0.07316028312311258	0.7530438349201984
0.0981	0.07284578213006389	0.7503989139170132
0.09813333333333334	0.0724287905471091	0.7477572327475762
0.09816666666666667	0.07190607042509681	0.7451219365853559
0.09820000000000001	0.07127437300246242	0.7424964057786325
0.09823333333333334	0.07053045028409176	0.739884271856459
0.09826666666666667	0.0696710685159362	0.7372894346118791
0.0983	0.06869302381946614	0.7347160803242039
0.09833333333333334	0.06759316028709304	0.7321687011820274
0.09836666666666667	0.06636839088215382	0.7296521159673031
0.0984	0.06501572153575937	0.7271714920577567
0.09843333333333334	0.06353227888871238	0.7247323687996572
0.09846666666666667	0.06191534219089627	0.7223406822948059
0.0985	0.0601623799442883	0.7200027916336477
0.09853333333333333	0.05827109196050227	0.7177255065895318
0.09856666666666668	0.056239457601176296	0.7155161167658735
0.09860000000000001	0.05406579108147176	0.7133824221564559
0.09863333333333334	0.05174880484556983	0.7113327650369152
0.09866666666666667	0.049287682170733156	0.7093760630495012
0.09870000000000001	0.046682160325884514	0.7075218432694861
0.09873333333333334	0.04393262580462631	0.70578027694492
0.09876666666666667	0.04104022337424687	0.704162214475093
0.0988	0.038006980934664994	0.7026792200283121
0.09883333333333334	0.03483595246746278	0.7013436049850462
0.09886666666666667	0.03153138167770273	0.7001684591131887
0.0989	0.02809888929168495	0.6991676780185527
0.09893333333333333	0.02454568737189935	0.6983559849398961
0.09896666666666668	0.020880824442720287	0.6977489443395669
0.099	0.017115465678177743	0.6973629639328264
0.09903333333333333	0.013263212869258984	0.6972152807403873
0.09906666666666668	0.009340469332052398	0.6973239253583845
0.09910000000000001	0.005366855287940601	0.6977076568083947
0.09913333333333334	0.0013656794582964699	0.6983858579090659
0.09916666666666667	-0.002635527467379531	0.6993783778990419
0.09920000000000001	-0.006604412425523914	0.7007053047630698
0.09923333333333334	-0.010503129017664285	0.7023866439920747
0.09926666666666667	-0.014287595215542239	0.7044418728235649
0.0993	-0.01790668402960956	0.7068893286419062
0.09933333333333334	-0.02130136009239775	0.7097453761717004
0.09936666666666667	-0.024403789463985873	0.7130232789877722
0.0994	-0.027136473413261752	0.7167316747739565
0.09943333333333333	-0.02941149491254656	0.7208725180470713
0.09946666666666668	-0.031130027930876054	0.7254383051290214
0.0995	-0.03218235875846169	0.730408329245925
0.09953333333333333	-0.03244882938268284	0.7357436228181513
0.09956666666666668	-0.03180237512730782	0.7413801227737696
0.09960000000000001	-0.030113759279413406	0.7472194385226355
0.09963333333333334	-0.02726131962819507	0.7531164161911148
0.09966666666666667	-0.02314822799239111	0.7588625132194579
0.09970000000000001	-0.01773224637295225	0.7641639509820168
0.09973333333333334	-0.011076261623797818	0.7686140775026513
0.09976666666666667	-0.0034332315097813666	0.7716614277351932
0.0998	0.004612829756630548	0.7725817070960792
0.09983333333333334	0.01191947760319893	0.7704824353666744
0.09986666666666667	0.016448812785520583	0.7644311944972972
0.0999	0.014913174154645487	0.7539926272061325
0.09993333333333333	0.0032323317091016946	0.7410865152490869
0.09996666666666668	-0.016793156890954	0.7359764933714416
0.1	0.016440214979213105	0.7667587749259284


==> data/heat_equation/optimal_final_time_adjoint.txt <==
0.009900990099009901	-1.356453381123194e-05
0.019801980198019802	0.0001163919438470202
0.0297029702970297	-0.00015433773129708018
0.039603960396039604	-0.00036118572378062135
0.04950495049504951	-2.337848502474199e-05
0.05940594059405941	0.0005625874660719144
0.0693069306930693	0.0009902298194405608
0.07920792079207921	0.0010313765758530754
0.0891089108910891	0.0006523222771927194
0.099009900990099	-5.5404198083661094e-05
0.10891089108910891	-0.0009455387583993387
0.1188118811881188	-0.0018656818389840857
0.12871287128712872	-0.002684190529728379
0.13861386138613863	-0.0033015673879937166
0.14851485148514854	-0.003652422581047109
0.15841584158415842	-0.003702437320879556
0.16831683168316833	-0.003443150408685159
0.17821782178217824	-0.002886204781369593
0.18811881188118812	-0.0020579155900794896
0.19801980198019803	-0.0009945505822476473
0.20792079207920794	0.00026155465301440736
0.21782178217821782	0.0016650660088324434
0.22772277227722773	0.0031699912379523293
0.23762376237623764	0.004731402446051856
0.24752475247524752	0.006306653612634394
0.25742574257425743	0.007856196776520184
0.26732673267326734	0.009344086706752365
0.27722772277227725	0.010738249087722355
0.28712871287128716	0.012010573278840133
0.297029702970297	0.01313687835793859
0.3069306930693069	0.014096790666202775
0.31683168316831684	0.014873562397573849
0.32673267326732675	0.015453853740581391
0.33663366336633666	0.01582749545959063
0.34653465346534656	0.01598724436518038
0.3564356435643565	0.01592854065684658
0.36633663366336633	0.015649273438846478
0.37623762376237624	0.015149558653661037
0.38613861386138615	0.014431532116219285
0.39603960396039606	0.013499159158834144
0.40594059405940597	0.0123580615255268
0.4158415841584159	0.011015361516152962
0.42574257425742573	0.009479542920712482
0.43564356435643564	0.007760327959118311
0.44554455445544555	0.0058685692174115615
0.45544554455445546	0.0038161554210953304
0.46534653465346537	0.0016159297888644363
0.4752475247524753	-0.0007183803510488389
0.48514851485148514	-0.00317222403747489
0.49504950495049505	-0.005730278626295956
0.504950495049505	-0.008376494614567747
0.5148514851485149	-0.01109413476202501
0.5247524752475248	-0.013865808963576112
0.5346534653465347	-0.016673506369449944
0.5445544554455446	-0.01949862630970484
0.5544554455445545	-0.022322009660798107
0.5643564356435644	-0.02512397239759246
0.5742574257425743	-0.027884343208211825
0.5841584158415841	-0.030582507215183963
0.594059405940594	-0.03319745804794811
0.6039603960396039	-0.03570786075261574
0.6138613861386139	-0.03809212830822014
0.6237623762376238	-0.04032851484747026
0.6336633663366337	-0.04239522905634963
0.6435643564356436	-0.04427057165135712
0.6534653465346535	-0.04593310130404304
0.6633663366336634	-0.047361833894215
0.6732673267326733	-0.04853648051451899
0.6831683168316832	-0.049437730200111156
0.6930693069306931	-0.05004758388509465
0.702970297029703	-0.05034974654074348
0.7128712871287128	-0.05033008475038731
0.7227722772277227	-0.04997715700376521
0.7326732673267327	-0.049282823574468594
0.7425742574257426	-0.04824294172137396
0.7524752475247525	-0.04685814975676054
0.7623762376237624	-0.04513473971468375
0.7722772277227723	-0.043085612167918765
0.7821782178217822	-0.040731297095246664
0.7920792079207921	-0.03810101006809907
0.801980198019802	-0.03523369128898489
0.8118811881188119	-0.032178943281959235
0.8217821782178218	-0.02899773745762217
0.8316831683168318	-0.025762695433230256
0.8415841584158416	-0.02255766204958828
0.8514851485148515	-0.019476167600064168
0.8613861386138614	-0.016618223449400407
0.8712871287128713	-0.014084713267859095
0.8811881188118812	-0.011968459845417332
0.8910891089108911	-0.01034094724216291
0.900990099009901	-0.009233860996275283
0.9108910891089109	-0.008615523464567178
0.9207920792079208	-0.008364876690631236
0.9306930693069307	-0.008251665790249586
0.9405940594059407	-0.00794372528863777
0.9504950495049506	-0.0070832319524727705
0.9603960396039604	-0.005495763131763709
0.9702970297029703	-0.0035563878132138307
0.9801980198019802	-0.002340974144035542
0.9900990099009901	-0.0012652785064784298


==> data/heat_equation/optimal_state_trajectory.txt <==
0.0	0.0	0.13584329483623397
0.0016666666666666668	0.0	0.13883149137410922
0.0033333333333333335	0.0	0.14185237336572423
0.005	0.0	0.1449024170766338
0.006666666666666667	0.0	0.14797756330972828
0.008333333333333333	0.0	0.1510731582823513
0.01	0.0	0.15418388844474212
0.011666666666666667	0.0	0.15730370865378487
0.013333333333333334	0.0	0.16042576306646686
0.015000000000000001	0.0	0.1635422980655846
0.016666666666666666	0.0	0.16664456647655468
0.018333333333333333	0.0	0.16972272227944488
0.02	0.0	0.1727657049655748
0.021666666666666667	0.0	0.17576111263474792
0.023333333333333334	0.0	0.17869506287937842
0.025	0.0	0.1815520404582731
0.02666666666666667	0.0	0.18431473072931426
0.028333333333333335	0.0	0.18696383779181877
0.030000000000000002	0.0	0.18947788629256507
0.03166666666666667	0.0	0.19183300588333013
0.03333333333333333	0.0	0.1940026973941138
0.035	0.0	0.19595757992089685
0.03666666666666667	0.0	0.19766511824092495
0.03833333333333334	0.0	0.19908933029048503
0.04	0.0	0.20019047490804062
0.04166666666666667	0.0	0.20092472071091202
0.043333333333333335	0.0	0.2012437979062735
0.045000000000000005	0.0	0.20109463613242398
0.04666666666666667	0.0	0.20041899321481207
0.04833333333333333	0.0	0.19915308218356176
0.05	0.0	0.19722720728541088
0.051666666666666666	0.0	0.1945654243818607
0.05333333333333334	0.0	0.1910852475455828
0.055	0.0	0.18669743253623652
0.05666666666666667	0.0	0.18130588012547455
0.058333333333333334	0.0	0.17480771932335035
0.060000000000000005	0.0	0.16709365438360732
0.06166666666666667	0.0	0.158048692799091
0.06333333333333334	0.0	0.14755341826173207
0.065	0.0	0.13548603829825165
0.06666666666666667	0.0	0.12172552880417581
0.06833333333333334	0.0	0.10615632787753221
0.07	0.0	0.08867521423275865
0.07166666666666667	0.0	0.06920126144629095
0.07333333333333333	0.0	0.04769011529904218
0.075	0.0	0.024154331740533826
0.07666666666666667	0.0	-0.001307821982497368
0.07833333333333334	0.0	-0.028471818899379615
0.08	0.0	-0.05693016544951775
0.08166666666666667	0.0	-0.08601377178457222
0.08333333333333334	0.0	-0.11468420607474654
0.085	0.0	-0.14138862497858498
0.08666666666666667	0.0	-0.1638699644683816
0.08833333333333333	0.0	-0.17893159355495758
0.09000000000000001	0.0	-0.18218061039534694
0.09166666666666667	0.0	-0.16786036982812816
0.09333333333333334	0.0	-0.12919384781696153
0.095	0.0	-0.060879104941576806
0.09666666666666666	0.0	0.02926655852489195
0.09833333333333334	0.0	0.06759316028709304
0.1	0.0	0.016440214979213105
0.0	0.04950495049504951	0.1548981802140847
0.0016666666666666668	0.04950495049504951	0.2176792692615799
0.0033333333333333335	0.04950495049504951	0.23426452316797727
0.005	0.04950495049504951	0.24156153159077548
0.006666666666666667	0.04950495049504951	0.24568397528325478
0.008333333333333333	0.04950495049504951	0.248333096311197
0.01	0.04950495049504951	0.25018789450768797
0.011666666666666667	0.04950495049504951	0.25157603796862765
0.013333333333333334	0.04950495049504951	0.25267508376415615
0.015000000000000001	0.04950495049504951	0.2535886751196597
0.016666666666666666	0.04950495049504951	0.2543801409663603
0.018333333333333333	0.04950495049504951	0.25508898113657896
0.02	0.04950495049504951	0.2557396084871578
0.021666666666666667	0.04950495049504951	0.2563462632818255
0.023333333333333334	0.04950495049504951	0.25691590221765587
0.025	0.04950495049504951	0.2574499553126785
0.02666666666666667	0.04950495049504951	0.25794541895883716
0.028333333333333335	0.04950495049504951	0.2583955418046283
0.030000000000000002	0.04950495049504951	0.25879024944960244
0.03166666666666667	0.04950495049504951	0.2591163937805245
0.03333333333333333	0.04950495049504951	0.25935787902315566
0.035	0.04950495049504951	0.2594956970974592
0.03666666666666667	0.04950495049504951	0.25950789332676055
0.03833333333333334	0.04950495049504951	0.25936947657697346
0.04	0.04950495049504951	0.2590522836396474
0.04166666666666667	0.04950495049504951	0.258524805098401
0.043333333333333335	0.04950495049504951	0.25775197846700176
0.045000000000000005	0.04950495049504951	0.2566949537579774
0.04666666666666667	0.04950495049504951	0.25531083669429566
0.04833333333333333	0.04950495049504951	0.25355241548451307
0.05	0.04950495049504951	0.25136787850290027
0.051666666666666666	0.04950495049504951	0.24870053249391944
0.05333333333333334	0.04950495049504951	0.24548853429483627
0.055	0.04950495049504951	0.2416646539031561
0.05666666666666667	0.04950495049504951	0.2371560935338736
0.058333333333333334	0.04950495049504951	0.23188439687122087
0.060000000000000005	0.04950495049504951	0.2257654960993822
0.06166666666666667	0.04950495049504951	0.21870996303173554
0.06333333333333334	0.04950495049504951	0.21062355692982093
0.065	0.04950495049504951	0.20140819850348274
0.06666666666666667	0.04950495049504951	0.19096355147949148
0.06833333333333334	0.04950495049504951	0.1791894661495094
0.07	0.04950495049504951	0.16598964199430627
0.07166666666666667	0.04950495049504951	0.151277010554176
0.07333333333333333	0.04950495049504951	0.1349815409725908
0.075	0.04950495049504951	0.11706144974932507
0.07666666666666667	0.04950495049504951	0.09751917900402592
0.07833333333333334	0.04950495049504951	0.0764240236291396
0.08	0.04950495049504951	0.053943965605375364
0.08166666666666667	0.04950495049504951	0.030390127322227563
0.08333333333333334	0.04950495049504951	0.006278251273610799
0.085	0.04950495049504951	-0.01758741069873934
0.08666666666666667	0.04950495049504951	-0.040001958300735344
0.08833333333333333	0.04950495049504951	-0.05921511659463225
0.09000000000000001	0.04950495049504951	-0.07275739822379824
0.09166666666666667	0.04950495049504951	-0.07726907249457893
0.09333333333333334	0.04950495049504951	-0.0684649227448165
0.095	0.04950495049504951	-0.041750028668895836
0.09666666666666666	0.04950495049504951	0.004397608518682889
0.09833333333333334	0.04950495049504951	0.052743142255986225
0.1	0.04950495049504951	0.03710533438627944
0.0	0.09900990099009901	0.3060572545878873
0.0016666666666666668	0.09900990099009901	0.32075270834804137
0.0033333333333333335	0.09900990099009901	0.33600409709403734
0.005	0.09900990099009901	0.3431660772347497
0.006666666666666667	0.09900990099009901	0.34644533017487134
0.008333333333333333	0.09900990099009901	0.3476702520970889
0.01	0.09900990099009901	0.3477092205374813
0.011666666666666667	0.09900990099009901	0.3470244927644453
0.013333333333333334	0.09900990099009901	0.34588412625892345
0.015000000000000001	0.09900990099009901	0.3444536142929722
0.016666666666666666	0.09900990099009901	0.34283987660283793
0.018333333333333333	0.09900990099009901	0.34111416814471385
0.02	0.09900990099009901	0.339324792321416
0.021666666666666667	0.09900990099009901	0.3375045281500432
0.023333333333333334	0.09900990099009901	0.3356751604652658
0.025	0.09900990099009901	0.3338503466687412
0.02666666666666667	0.09900990099009901	0.3320374873246462
0.028333333333333335	0.09900990099009901	0.33023897582851536
0.030000000000000002	0.09900990099009901	0.32845304550760746
0.03166666666666667	0.09900990099009901	0.32667434539791496
0.03333333333333333	0.09900990099009901	0.3248943261080587
0.035	0.09900990099009901	0.3231014878560541
0.03666666666666667	0.09900990099009901	0.3212815250268829
0.03833333333333334	0.09900990099009901	0.31941739058002383
0.04	0.09900990099009901	0.31748929662755054
0.04166666666666667	0.09900990099009901	0.31547466297084054
0.043333333333333335	0.09900990099009901	0.3133480224471803
0.045000000000000005	0.09900990099009901	0.3110808900901642
0.04666666666666667	0.09900990099009901	0.3086416020646705
0.04833333333333333	0.09900990099009901	0.3059951299521079
0.05	0.09900990099009901	0.30310287618402093
0.051666666666666666	0.09900990099009901	0.29992245727754674
0.05333333333333334	0.09900990099009901	0.2964074831121183
0.055	0.09900990099009901	0.2925073429806543
0.05666666666666667	0.09900990099009901	0.288167012827397
0.058333333333333334	0.09900990099009901	0.283326903358373
0.060000000000000005	0.09900990099009901	0.27792277617202743
0.06166666666666667	0.09900990099009901	0.27188576555615984
0.06333333333333334	0.09900990099009901	0.26514255834373396
0.065	0.09900990099009901	0.257615804935457
0.06666666666666667	0.09900990099009901	0.24922486371931182
0.06833333333333334	0.09900990099009901	0.23988702208476861
0.07	0.09900990099009901	0.22951939485837242
0.07166666666666667	0.09900990099009901	0.2180417819572531
0.07333333333333333	0.09900990099009901	0.20538088049646844
0.075	0.09900990099009901	0.1914764047020768
0.07666666666666667	0.09900990099009901	0.1762898855623131
0.07833333333333334	0.09900990099009901	0.1598172205285967
0.08	0.09900990099009901	0.14210644315754273
0.08166666666666667	0.09900990099009901	0.12328270193000247
0.08333333333333334	0.09900990099009901	0.10358307956644759
0.085	0.09900990099009901	0.08340460500570754
0.08666666666666667	0.09900990099009901	0.06336943963648611
0.08833333333333333	0.09900990099009901	0.04441124289034555
0.09000000000000001	0.09900990099009901	0.02788461002676881
0.09166666666666667	0.09900990099009901	0.01569037651220858
0.09333333333333334	0.09900990099009901	0.010376627054747657
0.095	0.09900990099009901	0.015053627555159942
0.09666666666666666	0.09900990099009901	0.03247311230605681
0.09833333333333334	0.09900990099009901	0.06043911977489224
0.1	0.09900990099009901	0.07420202154446633
0.0	0.1485148514851485	0.4498283760076358
0.0016666666666666668	0.1485148514851485	0.4438108225073675
0.0033333333333333335	0.1485148514851485	0.4471616047518116
0.005	0.1485148514851485	0.4491825970978784
0.006666666666666667	0.1485148514851485	0.44907139140334473
0.008333333333333333	0.1485148514851485	0.4474406837537654
0.01	0.1485148514851485	0.4448047636712097
0.011666666666666667	0.1485148514851485	0.44151091741936344
0.013333333333333334	0.1485148514851485	0.4377901083839969
0.015000000000000001	0.1485148514851485	0.43379871020365524
0.016666666666666666	0.1485148514851485	0.4296449826027767
0.018333333333333333	0.1485148514851485	0.42540528727804133
0.02	0.1485148514851485	0.4211341247288687
0.021666666666666667	0.1485148514851485	0.4168704987681451
0.023333333333333334	0.1485148514851485	0.41264206832248274
0.025	0.1485148514851485	0.4084679330907461
0.02666666666666667	0.1485148514851485	0.40436055043658387
0.028333333333333335	0.1485148514851485	0.40032708181672116
0.030000000000000002	0.1485148514851485	0.3963703521725661
0.03166666666666667	0.1485148514851485	0.39248953821440313
0.03333333333333333	0.1485148514851485	0.38868066098112086
0.035	0.1485148514851485	0.38493693308860905
0.03666666666666667	0.1485148514851485	0.381248995289507
0.03833333333333334	0.1485148514851485	0.3776050667117254
0.04	0.1485148514851485	0.37399102631558945
0.04166666666666667	0.1485148514851485	0.37039043847086306
0.043333333333333335	0.1485148514851485	0.36678453236575254
0.045000000000000005	0.1485148514851485	0.36315214277391855
0.04666666666666667	0.1485148514851485	0.35946961825342716
0.04833333333333333	0.1485148514851485	0.35571070197678045
0.05	0.1485148514851485	0.35184639001334955
0.051666666666666666	0.1485148514851485	0.3478447719823394
0.05333333333333334	0.1485148514851485	0.34367085959432164
0.055	0.1485148514851485	0.3392864097828682
0.05666666666666667	0.1485148514851485	0.33464975103631583
0.058333333333333334	0.1485148514851485	0.32971562439223095
0.060000000000000005	0.1485148514851485	0.3244350546773757
0.06166666666666667	0.1485148514851485	0.31875527343217697
0.06333333333333334	0.1485148514851485	0.3126197232218138
0.065	0.1485148514851485	0.3059681846626496
0.06666666666666667	0.1485148514851485	0.2987370838414758
0.06833333333333334	0.1485148514851485	0.2908600607983657
0.07	0.1485148514851485	0.2822689120876106
0.07166666666666667	0.1485148514851485	0.2728950659047752
0.07333333333333333	0.1485148514851485	0.26267181209203083
0.075	0.1485148514851485	0.2515375986026759
0.07666666666666667	0.1485148514851485	0.23944083012534267
0.07833333333333334	0.1485148514851485	0.2263467755436826
0.08	0.1485148514851485	0.2122474231046659
0.08166666666666667	0.1485148514851485	0.19717543073378066
0.08333333333333334	0.1485148514851485	0.18122371504992302
0.085	0.1485148514851485	0.16457270137774974
0.08666666666666667	0.1485148514851485	0.14752776700157336
0.08833333333333333	0.1485148514851485	0.13056977269805659
0.09000000000000001	0.1485148514851485	0.11442125312832485
0.09166666666666667	0.1485148514851485	0.10012815573161819
0.09333333333333334	0.1485148514851485	0.08914640323521597
0.095	0.1485148514851485	0.08338349089374465
0.09666666666666666	0.1485148514851485	0.08499398301946477
0.09833333333333334	0.1485148514851485	0.09507914235704248
0.1	0.1485148514851485	0.10773371603283974
0.0	0.19801980198019803	0.5827410360463009
0.0016666666666666668	0.19801980198019803	0.5692689312619215
0.0033333333333333335	0.19801980198019803	0.5612711510173929
0.005	0.19801980198019803	0.555879459675026
0.006666666666666667	0.19801980198019803	0.5506298493279724
0.008333333333333333	0.19801980198019803	0.5449756759760124
0.01	0.19801980198019803	0.5388989783979945
0.011666666666666667	0.19801980198019803	0.5324965860045169
0.013333333333333334	0.19801980198019803	0.5258747724914801
0.015000000000000001	0.19801980198019803	0.5191247179052589
0.016666666666666666	0.19801980198019803	0.5123192930362175
0.018333333333333333	0.19801980198019803	0.5055151245776103
0.02	0.19801980198019803	0.49875552885569785
0.021666666666666667	0.19801980198019803	0.49207316628629444
0.023333333333333334	0.19801980198019803	0.4854921970483429
0.025	0.19801980198019803	0.47902996901071987
0.02666666666666667	0.19801980198019803	0.472698321683588
0.028333333333333335	0.19801980198019803	0.4665045877549964
0.030000000000000002	0.19801980198019803	0.46045235917259
0.03166666666666667	0.19801980198019803	0.45454206983638146
0.03333333333333333	0.19801980198019803	0.44877143465244024
0.035	0.19801980198019803	0.44313577515681063
0.03666666666666667	0.19801980198019803	0.43762825469284106
0.03833333333333334	0.19801980198019803	0.43224004068712163
0.04	0.19801980198019803	0.4269604074791843
0.04166666666666667	0.19801980198019803	0.42177679008313174
0.043333333333333335	0.19801980198019803	0.41667479695048437
0.045000000000000005	0.19801980198019803	0.4116381880876963
0.04666666666666667	0.19801980198019803	0.40664882363712274
0.04833333333333333	0.19801980198019803	0.40168658717579747
0.05	0.19801980198019803	0.39672928747443736
0.051666666666666666	0.19801980198019803	0.39175254227065875
0.05333333333333334	0.19801980198019803	0.38672964775420055
0.055	0.19801980198019803	0.38163143797638294
0.05666666666666667	0.19801980198019803	0.3764261393545098
0.058333333333333334	0.19801980198019803	0.37107922696228246
0.060000000000000005	0.19801980198019803	0.36555329155672656
0.06166666666666667	0.19801980198019803	0.35980792954917207
0.06333333333333334	0.19801980198019803	0.35379967275456764
0.065	0.19801980198019803	0.3474819812816301
0.06666666666666667	0.19801980198019803	0.34080533211275293
0.06833333333333334	0.19801980198019803	0.3337174488404178
0.07	0.19801980198019803	0.3261637361917506
0.07166666666666667	0.19801980198019803	0.3180880085130188
0.07333333333333333	0.19801980198019803	0.3094336372643821
0.075	0.19801980198019803	0.3001452928665133
0.07666666666666667	0.19801980198019803	0.2901715264456965
0.07833333333333334	0.19801980198019803	0.279468534366419
0.08	0.19801980198019803	0.26800558199819774
0.08166666666666667	0.19801980198019803	0.2557727434974062
0.08333333333333334	0.19801980198019803	0.24279185191752578
0.085	0.19801980198019803	0.22913185440338557
0.08666666666666667	0.19801980198019803	0.21493011989359898
0.08833333333333333	0.19801980198019803	0.200421594379885
0.09000000000000001	0.19801980198019803	0.18597785332597488
0.09166666666666667	0.19801980198019803	0.1721574823495605
0.09333333333333334	0.19801980198019803	0.15976595016389483
0.095	0.19801980198019803	0.14991060522164806
0.09666666666666666	0.19801980198019803	0.14398879601108547
0.09833333333333334	0.19801980198019803	0.1433512723859486
0.1	0.19801980198019803	0.1475203009028729
0.0	0.24752475247524752	0.7015868399847767
0.0016666666666666668	0.24752475247524752	0.6845601161913292
0.0033333333333333335	0.24752475247524752	0.6696586730560111
0.005	0.24752475247524752	0.6575342181108229
0.006666666666666667	0.24752475247524752	0.6468332752937505
0.008333333333333333	0.24752475247524752	0.6367156726382842
0.01	0.24752475247524752	0.6268337489121997
0.011666666666666667	0.24752475247524752	0.6170655157462757
0.013333333333333334	0.24752475247524752	0.6073823032128602
0.015000000000000001	0.24752475247524752	0.5977920310034619
0.016666666666666666	0.24752475247524752	0.5883151017095164
0.018333333333333333	0.24752475247524752	0.578974153742468
0.02	0.24752475247524752	0.5697898536764209
0.021666666666666667	0.24752475247524752	0.5607793758393717
0.023333333333333334	0.24752475247524752	0.5519560744785182
0.025	0.24752475247524752	0.5433296613504912
0.02666666666666667	0.24752475247524752	0.5349065686309789
0.028333333333333335	0.24752475247524752	0.526690349615552
0.030000000000000002	0.24752475247524752	0.5186820524023739
0.03166666666666667	0.24752475247524752	0.5108805414910998
0.03333333333333333	0.24752475247524752	0.5032827609709634
0.035	0.24752475247524752	0.4958839413516947
0.03666666666666667	0.24752475247524752	0.48867775539013203
0.03833333333333334	0.24752475247524752	0.4816564291305196
0.04	0.24752475247524752	0.4748108141394595
0.04166666666666667	0.24752475247524752	0.4681304262425994
0.043333333333333335	0.24752475247524752	0.46160345528555285
0.045000000000000005	0.24752475247524752	0.45521674970085996
0.04666666666666667	0.24752475247524752	0.448955779035725
0.04833333333333333	0.24752475247524752	0.442804577111834
0.05	0.24752475247524752	0.43674566816301685
0.051666666666666666	0.24752475247524752	0.4307599781403839
0.05333333333333334	0.24752475247524752	0.4248267334046225
0.055	0.24752475247524752	0.41892334926913355
0.05666666666666667	0.24752475247524752	0.41302531135999526
0.058333333333333334	0.24752475247524752	0.40710605358700036
0.060000000000000005	0.24752475247524752	0.4011368377741988
0.06166666666666667	0.24752475247524752	0.39508664182338765
0.06333333333333334	0.24752475247524752	0.3889220658879014
0.065	0.24752475247524752	0.3826072697136809
0.06666666666666667	0.24752475247524752	0.3761039594823259
0.06833333333333334	0.24752475247524752	0.3693714497658575
0.07	0.24752475247524752	0.36236683642306444
0.07166666666666667	0.24752475247524752	0.35504533062709487
0.07333333333333333	0.24752475247524752	0.3473608243857928
0.075	0.24752475247524752	0.3392667862199945
0.07666666666666667	0.24752475247524752	0.3307176252742182
0.07833333333333334	0.24752475247524752	0.32167071730223623
0.08	0.24752475247524752	0.3120893622207155
0.08166666666666667	0.24752475247524752	0.30194704707232517
0.08333333333333334	0.24752475247524752	0.29123352793490226
0.085	0.24752475247524752	0.27996342641434635
0.08666666666666667	0.24752475247524752	0.26818826251027644
0.08833333333333333	0.24752475247524752	0.2560131008314211
0.09000000000000001	0.24752475247524752	0.24361920886516697
0.09166666666666667	0.24752475247524752	0.23129411327521596
0.09333333333333334	0.24752475247524752	0.21946955370732618
0.095	0.24752475247524752	0.20876390044397686
0.09666666666666666	0.24752475247524752	0.20001050464972017
0.09833333333333334	0.24752475247524752	0.19419332784209756
0.1	0.24752475247524752	0.19195021796906686
0.0	0.297029702970297	0.8034969546386758
0.0016666666666666668	0.297029702970297	0.7839202223959733
0.0033333333333333335	0.297029702970297	0.7652309356102718
0.005	0.297029702970297	0.7482974694182646
0.006666666666666667	0.297029702970297	0.7329591108534044
0.008333333333333333	0.297029702970297	0.7187015503872947
0.01	0.297029702970297	0.7051547604645532
0.011666666666666667	0.297029702970297	0.6921072450173371
0.013333333333333334	0.297029702970297	0.6794472898626793
0.015000000000000001	0.297029702970297	0.6671186257505132
0.016666666666666666	0.297029702970297	0.6550942633125927
0.018333333333333333	0.297029702970297	0.6433620601163167
0.02	0.297029702970297	0.6319169704428184
0.021666666666666667	0.297029702970297	0.6207569567612244
0.023333333333333334	0.297029702970297	0.6098808771189808
0.025	0.297029702970297	0.5992874287552342
0.02666666666666667	0.297029702970297	0.5889746500321176
0.028333333333333335	0.297029702970297	0.5789397119500913
0.030000000000000002	0.297029702970297	0.5691788546087544
0.03166666666666667	0.297029702970297	0.5596873911715
0.03333333333333333	0.297029702970297	0.5504597382960578
0.035	0.297029702970297	0.5414894516975215
0.03666666666666667	0.297029702970297	0.5327692561356311
0.03833333333333334	0.297029702970297	0.5242910647973431
0.04	0.297029702970297	0.5160459860307005
0.04166666666666667	0.297029702970297	0.5080243169085993
0.043333333333333335	0.297029702970297	0.5002155238382844
0.045000000000000005	0.297029702970297	0.49260821075826405
0.04666666666666667	0.297029702970297	0.4851900755871369
0.04833333333333333	0.297029702970297	0.47794785562644837
0.05	0.297029702970297	0.4708672626415029
0.051666666666666666	0.297029702970297	0.46393290839443957
0.05333333333333334	0.297029702970297	0.4571282215161844
0.055	0.297029702970297	0.4504353568091285
0.05666666666666667	0.297029702970297	0.4438350984056528
0.058333333333333334	0.297029702970297	0.43730675871382185
0.060000000000000005	0.297029702970297	0.4308280758215738
0.06166666666666667	0.297029702970297	0.42437511308916587
0.06333333333333334	0.297029702970297	0.4179221661554364
0.065	0.297029702970297	0.41144168468437764
0.06666666666666667	0.297029702970297	0.404904219121827
0.06833333333333334	0.297029702970297	0.39827840685336513
0.07	0.297029702970297	0.3915310179281585
0.07166666666666667	0.297029702970297	0.38462708860868944
0.07333333333333333	0.297029702970297	0.3775301823630949
0.075	0.297029702970297	0.3702028338468029
0.07666666666666667	0.297029702970297	0.3626072537346927
0.07833333333333334	0.297029702970297	0.35470640342739546
0.08	0.297029702970297	0.3464655919386931
0.08166666666666667	0.297029702970297	0.3378548068699697
0.08333333333333334	0.297029702970297	0.32885207235012515
0.085	0.297029702970297	0.3194482345751507
0.08666666666666667	0.297029702970297	0.30965371426714516
0.08833333333333333	0.297029702970297	0.2995079335427663
0.09000000000000001	0.297029702970297	0.2890923038224386
0.09166666666666667	0.297029702970297	0.27854778347221915
0.09333333333333334	0.297029702970297	0.26809785954835047
0.095	0.297029702970297	0.2580766519673369
0.09666666666666666	0.297029702970297	0.2489570801558542
0.09833333333333334	0.297029702970297	0.2413553287302591
0.1	0.297029702970297	0.2359091555856659
0.0	0.34653465346534656	0.8860113594683147
0.0016666666666666668	0.34653465346534656	0.8644193276818539
0.0033333333333333335	0.34653465346534656	0.8434296611844112
0.005	0.34653465346534656	0.8234515751999082
0.006666666666666667	0.34653465346534656	0.8047353582615587
0.008333333333333333	0.34653465346534656	0.7871577909072949
0.01	0.34653465346534656	0.7705026883717677
0.011666666666666667	0.34653465346534656	0.7545904234201489
0.013333333333333334	0.34653465346534656	0.7392955510094422
0.015000000000000001	0.34653465346534656	0.7245347636007576
0.016666666666666666	0.34653465346534656	0.710252820592959
0.018333333333333333	0.34653465346534656	0.6964121972406456
0.02	0.34653465346534656	0.6829863617442077
0.021666666666666667	0.34653465346534656	0.6699555945505719
0.023333333333333334	0.34653465346534656	0.6573044189340589
0.025	0.34653465346534656	0.6450200160515482
0.02666666666666667	0.34653465346534656	0.6330912350132295
0.028333333333333335	0.34653465346534656	0.6215079630987751
0.030000000000000002	0.34653465346534656	0.610260715602133
0.03166666666666667	0.34653465346534656	0.5993403609644006
0.03333333333333333	0.34653465346534656	0.588737930078117
0.035	0.34653465346534656	0.5784444783518681
0.03666666666666667	0.34653465346534656	0.5684509809102162
0.03833333333333334	0.34653465346534656	0.5587482484375655
0.04	0.34653465346534656	0.5493268555540076
0.04166666666666667	0.34653465346534656	0.5401770763433922
0.043333333333333335	0.34653465346534656	0.5312888233894388
0.045000000000000005	0.34653465346534656	0.5226515878017557
0.04666666666666667	0.34653465346534656	0.5142543784642706
0.04833333333333333	0.34653465346534656	0.5060856592584502
0.05	0.34653465346534656	0.49813328339512475
0.051666666666666666	0.34653465346534656	0.4903844242934513
0.05333333333333334	0.34653465346534656	0.4828255027181691
0.055	0.34653465346534656	0.47544211016262655
0.05666666666666667	0.34653465346534656	0.4682189287781845
0.058333333333333334	0.34653465346534656	0.4611396485355945
0.060000000000000005	0.34653465346534656	0.45418688280230934
0.06166666666666667	0.34653465346534656	0.44734208418450694
0.06333333333333334	0.34653465346534656	0.4405854633847217
0.065	0.34653465346534656	0.43389591506255415
0.06666666666666667	0.34653465346534656	0.42725095639194555
0.06833333333333334	0.34653465346534656	0.4206266863731078
0.07	0.34653465346534656	0.41399777724629977
0.07166666666666667	0.34653465346534656	0.4073375139424923
0.07333333333333333	0.34653465346534656	0.4006179039185059
0.075	0.34653465346534656	0.39380988869735956
0.07666666666666667	0.34653465346534656	0.38688370099066594
0.07833333333333334	0.34653465346534656	0.37980942882285035
0.08	0.34653465346534656	0.37255787250130934
0.08166666666666667	0.34653465346534656	0.36510181407188025
0.08333333333333334	0.34653465346534656	0.35741786519973134
0.085	0.34653465346534656	0.34948912188223014
0.08666666666666667	0.34653465346534656	0.3413089366643541
0.08833333333333333	0.34653465346534656	0.33288622307245486
0.09000000000000001	0.34653465346534656	0.32425282881369255
0.09166666666666667	0.34653465346534656	0.31547363206019197
0.09333333333333334	0.34653465346534656	0.306660053740617
0.095	0.34653465346534656	0.2979873923226649
0.09666666666666666	0.34653465346534656	0.28971492614887717
0.09833333333333334	0.34653465346534656	0.28220186438468425
0.1	0.34653465346534656	0.2758882344641906
0.0	0.39603960396039606	0.9471382293110002
0.0016666666666666668	0.39603960396039606	0.9240563295386167
0.0033333333333333335	0.39603960396039606	0.9015481828030645
0.005	0.39603960396039606	0.8797388289349164
0.006666666666666667	0.39603960396039606	0.8588447193771443
0.008333333333333333	0.39603960396039606	0.8389390208639907
0.01	0.39603960396039606	0.8199689062100675
0.011666666666666667	0.39603960396039606	0.8018410204110628
0.013333333333333334	0.39603960396039606	0.7844637482241691
0.015000000000000001	0.39603960396039606	0.767759581695985
0.016666666666666666	0.39603960396039606	0.7516660158870997
0.018333333333333333	0.39603960396039606	0.7361332065315505
0.02	0.39603960396039606	0.7211212226602951
0.021666666666666667	0.39603960396039606	0.7065976874589349
0.023333333333333334	0.39603960396039606	0.6925359311502886
0.025	0.39603960396039606	0.6789135912469647
0.02666666666666667	0.39603960396039606	0.6657115619888001
0.028333333333333335	0.39603960396039606	0.6529132053300966
0.030000000000000002	0.39603960396039606	0.6405037549597594
0.03166666666666667	0.39603960396039606	0.6284698622838328
0.03333333333333333	0.39603960396039606	0.6167992469485808
0.035	0.39603960396039606	0.6054804245801971
0.03666666666666667	0.39603960396039606	0.594502491730631
0.03833333333333334	0.39603960396039606	0.5838549532833551
0.04	0.39603960396039606	0.5735275813673073
0.04166666666666667	0.39603960396039606	0.5635102975766136
0.043333333333333335	0.39603960396039606	0.5537930723011171
0.045000000000000005	0.39603960396039606	0.5443658364522683
0.04666666666666667	0.39603960396039606	0.5352184019719881
0.04833333333333333	0.39603960396039606	0.5263403883465716
0.05	0.39603960396039606	0.5177211529916114
0.051666666666666666	0.39603960396039606	0.5093497238850152
0.05333333333333334	0.39603960396039606	0.5012147332477725
0.055	0.39603960396039606	0.4933043514419682
0.05666666666666667	0.39603960396039606	0.4856062206037661
0.058333333333333334	0.39603960396039606	0.47810738788540286
0.060000000000000005	0.39603960396039606	0.47079423857583635
0.06166666666666667	0.39603960396039606	0.46365242984071775
0.06333333333333334	0.39603960396039606	0.4566668264133811
0.065	0.39603960396039606	0.44982144033782145
0.06666666666666667	0.39603960396039606	0.44309937789033643
0.06833333333333334	0.39603960396039606	0.43648279819601604
0.07	0.39603960396039606	0.4299528899584923
0.07166666666666667	0.39603960396039606	0.4234898753442519
0.07333333333333333	0.39603960396039606	0.41707305369721676
0.075	0.39603960396039606	0.4106809028116016
0.07666666666666667	0.39603960396039606	0.4042912625263208
0.07833333333333334	0.39603960396039606	0.39788163520164305
0.08	0.39603960396039606	0.39142965125817425
0.08166666666666667	0.39603960396039606	0.3849137668113146
0.08333333333333334	0.39603960396039606	0.3783142863404079
0.085	0.39603960396039606	0.37161483850980526
0.08666666666666667	0.39603960396039606	0.3648044801431729
0.08833333333333333	0.39603960396039606	0.3578806639720897
0.09000000000000001	0.39603960396039606	0.35085338006281663
0.09166666666666667	0.39603960396039606	0.34375086205873745
0.09333333333333334	0.39603960396039606	0.3366273113438657
0.095	0.39603960396039606	0.3295730489180121
0.09666666666666666	0.39603960396039606	0.322727069459044
0.09833333333333334	0.39603960396039606	0.31629010850593864
0.1	0.39603960396039606	0.3105288621291351
0.0	0.44554455445544555	0.9854020152886813
0.0016666666666666668	0.44554455445544555	0.9613876150710136
0.0033333333333333335	0.44554455445544555	0.9379597870749133
0.005	0.44554455445544555	0.9151401666826168
0.006666666666666667	0.44554455445544555	0.8930345750490143
0.008333333333333333	0.44554455445544555	0.8717513502666425
0.01	0.44554455445544555	0.8513319546317968
0.011666666666666667	0.44554455445544555	0.8317602105329565
0.013333333333333334	0.44554455445544555	0.812989883238926
0.015000000000000001	0.44554455445544555	0.794964487186326
0.016666666666666666	0.44554455445544555	0.7776278094924953
0.018333333333333333	0.44554455445544555	0.7609285025499419
0.02	0.44554455445544555	0.7448215330644846
0.021666666666666667	0.44554455445544555	0.7292681456608402
0.023333333333333334	0.44554455445544555	0.7142352148323892
0.025	0.44554455445544555	0.6996944130711419
0.02666666666666667	0.44554455445544555	0.6856213893013383
0.028333333333333335	0.44554455445544555	0.671995035112815
0.030000000000000002	0.44554455445544555	0.6587968607353969
0.03166666666666667	0.44554455445544555	0.6460104779473538
0.03333333333333333	0.44554455445544555	0.6336211774437874
0.035	0.44554455445544555	0.6216155856199588
0.03666666666666667	0.44554455445544555	0.6099813862750634
0.03833333333333334	0.44554455445544555	0.5987070944835341
0.04	0.44554455445544555	0.5877818719125684
0.04166666666666667	0.44554455445544555	0.5771953747951643
0.043333333333333335	0.44554455445544555	0.5669376274530759
0.045000000000000005	0.44554455445544555	0.5569989156737166
0.04666666666666667	0.44554455445544555	0.5473696953982997
0.04833333333333333	0.44554455445544555	0.5380405131123815
0.05	0.44554455445544555	0.5290019350849036
0.051666666666666666	0.44554455445544555	0.5202444832159077
0.05333333333333334	0.44554455445544555	0.5117585757601786
0.055	0.44554455445544555	0.5035344716238347
0.05666666666666667	0.44554455445544555	0.4955622173098285
0.058333333333333334	0.44554455445544555	0.48783159594106323
0.060000000000000005	0.44554455445544555	0.48033207814060785
0.06166666666666667	0.44554455445544555	0.4730527749231491
0.06333333333333334	0.44554455445544555	0.4659823931797485
0.065	0.44554455445544555	0.459109194855083
0.06666666666666667	0.44554455445544555	0.45242096156835093
0.06833333333333334	0.44554455445544555	0.4459049672764733
0.07	0.44554455445544555	0.4395479627027578
0.07166666666666667	0.44554455445544555	0.4333361767675785
0.07333333333333333	0.44554455445544555	0.42725534231391493
0.075	0.44554455445544555	0.4212907562323713
0.07666666666666667	0.44554455445544555	0.4154273879504308
0.07833333333333334	0.44554455445544555	0.40965005555974693
0.08	0.44554455445544555	0.40394369615418324
0.08166666666666667	0.44554455445544555	0.39829376695596136
0.08333333333333334	0.44554455445544555	0.39268682743393796
0.085	0.44554455445544555	0.38711137097543863
0.08666666666666667	0.44554455445544555	0.38155899896431794
0.08833333333333333	0.44554455445544555	0.3760260613279609
0.09000000000000001	0.44554455445544555	0.37051592569563957
0.09166666666666667	0.44554455445544555	0.36504207912823505
0.09333333333333334	0.44554455445544555	0.35963230036587873
0.095	0.44554455445544555	0.35433413135609704
0.09666666666666666	0.44554455445544555	0.34922171607988706
0.09833333333333334	0.44554455445544555	0.34440340271160874
0.1	0.44554455445544555	0.34002698505900075
0.0	0.49504950495049505	0.9998790632601496
0.0016666666666666668	0.49504950495049505	0.9755118550021262
0.0033333333333333335	0.49504950495049505	0.9517386494355995
0.005	0.49504950495049505	0.9285552174341012
0.006666666666666667	0.49504950495049505	0.9060086197433692
0.008333333333333333	0.49504950495049505	0.8841888874545142
0.01	0.49504950495049505	0.863164618171376
0.011666666666666667	0.49504950495049505	0.8429565300073806
0.013333333333333334	0.49504950495049505	0.8235472386655264
0.015000000000000001	0.49504950495049505	0.8048984133518241
0.016666666666666666	0.49504950495049505	0.7869636790120267
0.018333333333333333	0.49504950495049505	0.7696961070908346
0.02	0.49504950495049505	0.7530518761876299
0.021666666666666667	0.49504950495049505	0.7369916906051185
0.023333333333333334	0.49504950495049505	0.721481024069487
0.025	0.49504950495049505	0.7064898108101533
0.02666666666666667	0.49504950495049505	0.6919919192571677
0.028333333333333335	0.49504950495049505	0.677964577644243
0.030000000000000002	0.49504950495049505	0.6643878302626351
0.03166666666666667	0.49504950495049505	0.651244055819984
0.03333333333333333	0.49504950495049505	0.6385175557808195
0.035	0.49504950495049505	0.6261942095925109
0.03666666666666667	0.49504950495049505	0.614261189232904
0.03833333333333334	0.49504950495049505	0.6027067242814108
0.04	0.49504950495049505	0.5915199089929734
0.04166666666666667	0.49504950495049505	0.5806905437597432
0.043333333333333335	0.49504950495049505	0.5702090044391689
0.045000000000000005	0.49504950495049505	0.560066134103199
0.04666666666666667	0.49504950495049505	0.5502531527351624
0.04833333333333333	0.49504950495049505	0.5407615812421689
0.05	0.49504950495049505	0.5315831768636515
0.051666666666666666	0.49504950495049505	0.5227098776555537
0.05333333333333334	0.49504950495049505	0.5141337542337835
0.055	0.49504950495049505	0.505846967389903
0.05666666666666667	0.49504950495049505	0.49784173056598885
0.058333333333333334	0.49504950495049505	0.4901102765127247
0.060000000000000005	0.49504950495049505	0.48264482777305295
0.06166666666666667	0.49504950495049505	0.4754375709512656
0.06333333333333334	0.49504950495049505	0.4684806350635293
0.065	0.49504950495049505	0.4617660746421475
0.06666666666666667	0.49504950495049505	0.4552858587078772
0.06833333333333334	0.49504950495049505	0.44903186726378186
0.07	0.49504950495049505	0.44299589764014774
0.07166666666666667	0.49504950495049505	0.4371696838843583
0.07333333333333333	0.49504950495049505	0.4315449335093566
0.075	0.49504950495049505	0.4261133873771323
0.07666666666666667	0.49504950495049505	0.420866910413397
0.07833333333333334	0.49504950495049505	0.41579762337168596
0.08	0.49504950495049505	0.4108980891691264
0.08166666666666667	0.49504950495049505	0.4061615716109526
0.08333333333333334	0.49504950495049505	0.4015823898206014
0.085	0.49504950495049505	0.39715639855060286
0.08666666666666667	0.49504950495049505	0.392881632705642
0.08833333333333333	0.49504950495049505	0.388759163249402
0.09000000000000001	0.49504950495049505	0.3847942192984258
0.09166666666666667	0.49504950495049505	0.3809976328833661
0.09333333333333334	0.49504950495049505	0.3773876474223847
0.095	0.49504950495049505	0.37399207216356584
0.09666666666666666	0.49504950495049505	0.3708505980704883
0.09833333333333334	0.49504950495049505	0.3680166428303962
0.1	0.49504950495049505	0.3655568500865683
0.0	0.5445544554455446	0.9902199100196694
0.0016666666666666668	0.5445544554455446	0.9660880968574894
0.0033333333333333335	0.5445544554455446	0.9425448469052962
0.005	0.5445544554455446	0.9195912878393739
0.006666666666666667	0.5445544554455446	0.8972781199905913
0.008333333333333333	0.5445544554455446	0.875680791087306
0.01	0.5445544554455446	0.8548506188942264
0.011666666666666667	0.5445544554455446	0.8348010123760694
0.013333333333333334	0.5445544554455446	0.8155161445987756
0.015000000000000001	0.5445544554455446	0.796963570440466
0.016666666666666666	0.5445544554455446	0.7791038680737503
0.018333333333333333	0.5445544554455446	0.7618965248690848
0.02	0.5445544554455446	0.745303033571853
0.021666666666666667	0.5445544554455446	0.7292882567448713
0.023333333333333334	0.5445544554455446	0.7138208207607237
0.025	0.5445544554455446	0.69887301231259
0.02666666666666667	0.5445544554455446	0.684420449213613
0.028333333333333335	0.5445544554455446	0.6704416729220718
0.030000000000000002	0.5445544554455446	0.6569177380635789
0.03166666666666667	0.5445544554455446	0.6438318340402245
0.03333333333333333	0.5445544554455446	0.6311689522569629
0.035	0.5445544554455446	0.6189156014354591
0.03666666666666667	0.5445544554455446	0.6070595681993944
0.03833333333333334	0.5445544554455446	0.5955897179234493
0.04	0.5445544554455446	0.5844958302493385
0.04166666666666667	0.5445544554455446	0.5737684638695746
0.043333333333333335	0.5445544554455446	0.5633988457244106
0.045000000000000005	0.5445544554455446	0.553378780420494
0.04666666666666667	0.5445544554455446	0.5437005763468331
0.04833333333333333	0.5445544554455446	0.5343569855826567
0.05	0.5445544554455446	0.5253411552435567
0.051666666666666666	0.5445544554455446	0.5166465883948602
0.05333333333333334	0.5445544554455446	0.5082671130808156
0.055	0.5445544554455446	0.5001968583849437
0.05666666666666667	0.5445544554455446	0.4924302367622428
0.058333333333333334	0.5445544554455446	0.4849619321795748
0.060000000000000005	0.5445544554455446	0.47778689387799417
0.06166666666666667	0.5445544554455446	0.4709003358412035
0.06333333333333334	0.5445544554455446	0.46429774232855653
0.065	0.5445544554455446	0.457974880119634
0.06666666666666667	0.5445544554455446	0.4519278184305427
0.06833333333333334	0.5445544554455446	0.44615295780909653
0.07	0.5445544554455446	0.44064706970478174
0.07166666666666667	0.5445544554455446	0.43540734884443333
0.07333333333333333	0.5445544554455446	0.43043148102400236
0.075	0.5445544554455446	0.42571772943677344
0.07666666666666667	0.5445544554455446	0.4212650431626325
0.07833333333333334	0.5445544554455446	0.4170731918649128
0.08	0.5445544554455446	0.41314293093191284
0.08166666666666667	0.5445544554455446	0.4094762009808768
0.08333333333333334	0.5445544554455446	0.40607636430256433
0.085	0.5445544554455446	0.40294847753700985
0.08666666666666667	0.5445544554455446	0.40009959295108033
0.08833333333333333	0.5445544554455446	0.3975390670602403
0.09000000000000001	0.5445544554455446	0.3952788293196284
0.09166666666666667	0.5445544554455446	0.3933335145170115
0.09333333333333334	0.5445544554455446	0.39172026969528384
0.095	0.5445544554455446	0.39045786868822796
0.09666666666666666	0.5445544554455446	0.38956441939758935
0.09833333333333334	0.5445544554455446	0.3890522527332356
0.1	0.5445544554455446	0.3889172152744301
0.0	0.594059405940594	0.9566577190314199
0.0016666666666666668	0.594059405940594	0.9333438232316078
0.0033333333333333335	0.594059405940594	0.9106021133572292
0.005	0.594059405940594	0.8884768833185509
0.006666666666666667	0.594059405940594	0.8670689398793076
0.008333333333333333	0.594059405940594	0.846431046169208
0.01	0.594059405940594	0.8265602924483929
0.011666666666666667	0.594059405940594	0.8074289428433703
0.013333333333333334	0.594059405940594	0.7890014831125387
0.015000000000000001	0.594059405940594	0.7712411768678896
0.016666666666666666	0.594059405940594	0.7541125906279774
0.018333333333333333	0.594059405940594	0.7375826638272107
0.02	0.594059405940594	0.7216211454990326
0.021666666666666667	0.594059405940594	0.7062006908201792
0.023333333333333334	0.594059405940594	0.6912967613711188
0.025	0.594059405940594	0.6768874184642755
0.02666666666666667	0.594059405940594	0.6629530681387348
0.028333333333333335	0.594059405940594	0.6494761948867324
0.030000000000000002	0.594059405940594	0.6364411059308653
0.03166666666666667	0.594059405940594	0.6238336975815346
0.03333333333333333	0.594059405940594	0.6116412486397763
0.035	0.594059405940594	0.5998522418639536
0.03666666666666667	0.594059405940594	0.5884562123126927
0.03833333333333334	0.594059405940594	0.577443620276823
0.04	0.594059405940594	0.5668057460881027
0.04166666666666667	0.594059405940594	0.5565346040603115
0.043333333333333335	0.594059405940594	0.5466228730008535
0.045000000000000005	0.594059405940594	0.5370638410193052
0.04666666666666667	0.594059405940594	0.5278513626890816
0.04833333333333333	0.594059405940594	0.5189798269534717
0.05	0.594059405940594	0.5104441344892714
0.051666666666666666	0.594059405940594	0.5022396835423372
0.05333333333333334	0.594059405940594	0.4943623635282031
0.055	0.594059405940594	0.4868085559496479
0.05666666666666667	0.594059405940594	0.4795751424258644
0.058333333333333334	0.594059405940594	0.472659519859486
0.060000000000000005	0.594059405940594	0.4660596229928885
0.06166666666666667	0.594059405940594	0.45977395482778394
0.06333333333333334	0.594059405940594	0.4538016256042619
0.065	0.594059405940594	0.44814240125626925
0.06666666666666667	0.594059405940594	0.442796762474241
0.06833333333333334	0.594059405940594	0.43776597569853276
0.07	0.594059405940594	0.4330521775129237
0.07166666666666667	0.594059405940594	0.4286584739589047
0.07333333333333333	0.594059405940594	0.42458905616896286
0.075	0.594059405940594	0.42084933328841023
0.07666666666666667	0.594059405940594	0.41744608270372796
0.07833333333333334	0.594059405940594	0.4143876157675679
0.08	0.594059405940594	0.4116839539308287
0.08166666666666667	0.594059405940594	0.4093470045194446
0.08333333333333334	0.594059405940594	0.4073907157784813
0.085	0.594059405940594	0.4058311746723832
0.08666666666666667	0.594059405940594	0.40468658393353457
0.08833333333333333	0.594059405940594	0.40397700953290516
0.09000000000000001	0.594059405940594	0.40372371299666976
0.09166666666666667	0.594059405940594	0.40394775107373987
0.09333333333333334	0.594059405940594	0.4046672936271274
0.095	0.594059405940594	0.40589269260218674
0.09666666666666666	0.594059405940594	0.40761755899928637
0.09833333333333334	0.594059405940594	0.4098026575579277
0.1	0.594059405940594	0.41234709640747413
0.0	0.6435643564356436	0.90000265206853
0.0016666666666666668	0.6435643564356436	0.8780695033352852
0.0033333333333333335	0.6435643564356436	0.8566993531376786
0.005	0.6435643564356436	0.8360659856463513
0.006666666666666667	0.6435643564356436	0.81630772829063
0.008333333333333333	0.6435643564356436	0.7973884604249561
0.01	0.6435643564356436	0.7792154670837332
0.011666666666666667	0.6435643564356436	0.761707561522072
0.013333333333333334	0.6435643564356436	0.7448066096245516
0.015000000000000001	0.6435643564356436	0.7284721571214603
0.016666666666666666	0.6435643564356436	0.7126747788277094
0.018333333333333333	0.6435643564356436	0.697391509212933
0.02	0.6435643564356436	0.6826032025536332
0.021666666666666667	0.6435643564356436	0.6682931216742809
0.023333333333333334	0.6435643564356436	0.6544462086286535
0.025	0.6435643564356436	0.641048707254757
0.02666666666666667	0.6435643564356436	0.6280879588805087
0.028333333333333335	0.6435643564356436	0.6155522805649596
0.030000000000000002	0.6435643564356436	0.6034308823078296
0.03166666666666667	0.6435643564356436	0.5917138034147368
0.03333333333333333	0.6435643564356436	0.5803918596276736
0.035	0.6435643564356436	0.5694565978249665
0.03666666666666667	0.6435643564356436	0.5589002572792581
0.03833333333333334	0.6435643564356436	0.5487157372663363
0.04	0.6435643564356436	0.5388965710382643
0.04166666666666667	0.6435643564356436	0.5294369061832843
0.043333333333333335	0.6435643564356436	0.5203314913552995
0.045000000000000005	0.6435643564356436	0.5115756693308977
0.04666666666666667	0.6435643564356436	0.5031653763609425
0.04833333333333333	0.6435643564356436	0.4950971478275736
0.05	0.6435643564356436	0.48736813029107245
0.051666666666666666	0.6435643564356436	0.4799761001086674
0.05333333333333334	0.6435643564356436	0.472919488924353
0.055	0.6435643564356436	0.4661974164619837
0.05666666666666667	0.6435643564356436	0.45980973120111535
0.058333333333333334	0.6435643564356436	0.4537570596744506
0.060000000000000005	0.6435643564356436	0.44804086529473436
0.06166666666666667	0.6435643564356436	0.4426635177927621
0.06333333333333334	0.6435643564356436	0.43762837451791553
0.065	0.6435643564356436	0.43293987500212366
0.06666666666666667	0.6435643564356436	0.4286036502893859
0.06833333333333334	0.6435643564356436	0.42462664853903326
0.07	0.6435643564356436	0.4210172782446548
0.07166666666666667	0.6435643564356436	0.4177855699476078
0.07333333333333333	0.6435643564356436	0.4149433563648553
0.075	0.6435643564356436	0.4125044690778757
0.07666666666666667	0.6435643564356436	0.41048494683712405
0.07833333333333334	0.6435643564356436	0.4089032453194896
0.08	0.6435643564356436	0.40778042954511096
0.08166666666666667	0.6435643564356436	0.4071403160364064
0.08333333333333334	0.6435643564356436	0.4070095088025588
0.085	0.6435643564356436	0.4074172357751209
0.08666666666666667	0.6435643564356436	0.40839483103912266
0.08833333333333333	0.6435643564356436	0.40997460703555355
0.09000000000000001	0.6435643564356436	0.41218769151890344
0.09166666666666667	0.6435643564356436	0.4150601146748131
0.09333333333333334	0.6435643564356436	0.41860592407470976
0.095	0.6435643564356436	0.42281518584556066
0.09666666666666666	0.6435643564356436	0.42763302356943844
0.09833333333333334	0.6435643564356436	0.4329227678099792
0.1	0.6435643564356436	0.4384026956753785
0.0	0.6930693069306931	0.8216223126204008
0.0016666666666666668	0.6930693069306931	0.801600619532973
0.0033333333333333335	0.6930693069306931	0.782227802808619
0.005	0.6930693069306931	0.7639207762235383
0.006666666666666667	0.6930693069306931	0.7466675629268239
0.008333333333333333	0.6930693069306931	0.7302373689414439
0.01	0.6930693069306931	0.7144438518884932
0.011666666666666667	0.6930693069306931	0.6991750082366122
0.013333333333333334	0.6930693069306931	0.6843704034468687
0.015000000000000001	0.6930693069306931	0.6699991482221556
0.016666666666666666	0.6930693069306931	0.6560456851631951
0.018333333333333333	0.6930693069306931	0.6425017305926662
0.02	0.6930693069306931	0.6293620454332
0.021666666666666667	0.6930693069306931	0.616622372435359
0.023333333333333334	0.6930693069306931	0.6042785286876629
0.025	0.6930693069306931	0.5923260827956716
0.02666666666666667	0.6930693069306931	0.5807603097024084
0.028333333333333335	0.6930693069306931	0.5695762645339728
0.030000000000000002	0.6930693069306931	0.5587688972038939
0.03166666666666667	0.6930693069306931	0.5483331716426525
0.03333333333333333	0.6930693069306931	0.5382641748908885
0.035	0.6930693069306931	0.5285572116818462
0.03666666666666667	0.6930693069306931	0.5192078848632734
0.03833333333333334	0.6930693069306931	0.5102121639067311
0.04	0.6930693069306931	0.501566444302601
0.04166666666666667	0.6930693069306931	0.4932676005961305
0.043333333333333335	0.6930693069306931	0.48531303555627336
0.045000000000000005	0.6930693069306931	0.4777007276607508
0.04666666666666667	0.6930693069306931	0.47042927880439506
0.04833333333333333	0.6930693069306931	0.4634979639220391
0.05	0.6930693069306931	0.4569067840682574
0.051666666666666666	0.6930693069306931	0.4506565244110889
0.05333333333333334	0.6930693069306931	0.44474881856902804
0.055	0.6930693069306931	0.43918622074272406
0.05666666666666667	0.6930693069306931	0.4339722871572177
0.058333333333333334	0.6930693069306931	0.4291116684284176
0.060000000000000005	0.6930693069306931	0.42461021458753173
0.06166666666666667	0.6930693069306931	0.4204750946228148
0.06333333333333334	0.6930693069306931	0.41671493250365377
0.065	0.6930693069306931	0.41333996169687776
0.06666666666666667	0.6930693069306931	0.41036220010385954
0.06833333333333334	0.6930693069306931	0.40779564703520627
0.07	0.6930693069306931	0.4056565031318754
0.07166666666666667	0.6930693069306931	0.40396341277532677
0.07333333333333333	0.6930693069306931	0.4027377260910253
0.075	0.6930693069306931	0.40200377348618904
0.07666666666666667	0.6930693069306931	0.4017891387411615
0.07833333333333334	0.6930693069306931	0.4021249053531358
0.08	0.6930693069306931	0.40304583248657605
0.08166666666666667	0.6930693069306931	0.40459038727986435
0.08333333333333334	0.6930693069306931	0.40680051246985194
0.085	0.6930693069306931	0.40972093083650024
0.08666666666666667	0.6930693069306931	0.4133976613875069
0.08833333333333333	0.6930693069306931	0.41787521271169437
0.09000000000000001	0.6930693069306931	0.42319156591062224
0.09166666666666667	0.6930693069306931	0.4293694498874526
0.09333333333333334	0.6930693069306931	0.4364013259359481
0.095	0.6930693069306931	0.4442235003332194
0.09666666666666666	0.6930693069306931	0.4526710566406952
0.09833333333333334	0.6930693069306931	0.46139902676648376
0.1	0.6930693069306931	0.46975439631295607
0.0	0.7425742574257426	0.72340873314725
0.0016666666666666668	0.7425742574257426	0.7058020054669955
0.0033333333333333335	0.7425742574257426	0.6893334771244158
0.005	0.7425742574257426	0.6744620688698905
0.006666666666666667	0.7425742574257426	0.6606168859161551
0.008333333333333333	0.7425742574257426	0.6473638453151984
0.01	0.7425742574257426	0.6345001704707844
0.011666666666666667	0.7425742574257426	0.621944308157091
0.013333333333333334	0.7425742574257426	0.6096703352696203
0.015000000000000001	0.7425742574257426	0.5976766498314647
0.016666666666666666	0.7425742574257426	0.5859712496001003
0.018333333333333333	0.7425742574257426	0.5745648161835913
0.02	0.7425742574257426	0.5634675880643608
0.021666666666666667	0.7425742574257426	0.5526881098636611
0.023333333333333334	0.7425742574257426	0.5422329020822202
0.025	0.7425742574257426	0.5321065612735171
0.02666666666666667	0.7425742574257426	0.5223120393888643
0.028333333333333335	0.7425742574257426	0.5128509766067342
0.030000000000000002	0.7425742574257426	0.5037240282138092
0.03166666666666667	0.7425742574257426	0.49493116059336006
0.03333333333333333	0.7425742574257426	0.4864719088006574
0.035	0.7425742574257426	0.478345596548222
0.03666666666666667	0.7425742574257426	0.4705515230281631
0.03833333333333334	0.7425742574257426	0.4630891222098075
0.04	0.7425742574257426	0.4559581003181252
0.04166666666666667	0.7425742574257426	0.44915855677506994
0.043333333333333335	0.7425742574257426	0.4426910933032049
0.045000000000000005	0.7425742574257426	0.4365569153092762
0.04666666666666667	0.7425742574257426	0.4307579291561667
0.04833333333333333	0.7425742574257426	0.4252968385213169
0.05	0.7425742574257426	0.42017724273282947
0.051666666666666666	0.7425742574257426	0.41540373976560746
0.05333333333333334	0.7425742574257426	0.4109820364592949
0.055	0.7425742574257426	0.40691906847560666
0.05666666666666667	0.7425742574257426	0.403223132530909
0.058333333333333334	0.7425742574257426	0.3999040335032797
0.060000000000000005	0.7425742574257426	0.39697324909776727
0.06166666666666667	0.7425742574257426	0.3944441148239626
0.06333333333333334	0.7425742574257426	0.39233203204197264
0.065	0.7425742574257426	0.3906547016814543
0.06666666666666667	0.7425742574257426	0.3894323857995963
0.06833333333333334	0.7425742574257426	0.38868819820690353
0.07	0.7425742574257426	0.3884484236225313
0.07166666666666667	0.7425742574257426	0.388742861702307
0.07333333333333333	0.7425742574257426	0.38960518699259744
0.075	0.7425742574257426	0.39107330711002275
0.07666666666666667	0.7425742574257426	0.3931896871866385
0.07833333333333334	0.7425742574257426	0.396001585598052
0.08	0.7425742574257426	0.39956110898126945
0.08166666666666667	0.7425742574257426	0.403924935061343
0.08333333333333334	0.7425742574257426	0.40915345585676427
0.085	0.7425742574257426	0.41530893796254115
0.08666666666666667	0.7425742574257426	0.4224520405368357
0.08833333333333333	0.7425742574257426	0.4306356041119942
0.09000000000000001	0.7425742574257426	0.4398938937539926
0.09166666666666667	0.7425742574257426	0.4502241985313206
0.09333333333333334	0.7425742574257426	0.4615553599435918
0.095	0.7425742574257426	0.4736934403316106
0.09666666666666666	0.7425742574257426	0.48622668382252543
0.09833333333333334	0.7425742574257426	0.49836068178354365
0.1	0.7425742574257426	0.5086877513479501
0.0	0.7920792079207921	0.6077327030805315
0.0016666666666666668	0.7920792079207921	0.5931769119075662
0.0033333333333333335	0.7920792079207921	0.5812761008497055
0.005	0.7920792079207921	0.571098966729212
0.006666666666666667	0.7920792079207921	0.5613754431216982
0.008333333333333333	0.7920792079207921	0.5517385229938127
0.01	0.7920792079207921	0.5421277594539619
0.011666666666666667	0.7920792079207921	0.5325664064837066
0.013333333333333334	0.7920792079207921	0.523096189678062
0.015000000000000001	0.7920792079207921	0.5137585900266068
0.016666666666666666	0.7920792079207921	0.5045898340061863
0.018333333333333333	0.7920792079207921	0.49562002346322565
0.02	0.7920792079207921	0.48687353126582456
0.021666666666666667	0.7920792079207921	0.4783697603898409
0.023333333333333334	0.7920792079207921	0.47012396501824644
0.025	0.7920792079207921	0.4621480268352064
0.02666666666666667	0.7920792079207921	0.4544511493338468
0.028333333333333335	0.7920792079207921	0.4470404610493254
0.030000000000000002	0.7920792079207921	0.43992153099481224
0.03166666666666667	0.7920792079207921	0.4330988050208439
0.03333333333333333	0.7920792079207921	0.4265759738479272
0.035	0.7920792079207921	0.4203562837948566
0.03666666666666667	0.7920792079207921	0.4144428006208893
0.03833333333333334	0.7920792079207921	0.408838635910569
0.04	0.7920792079207921	0.40354714433058614
0.04166666666666667	0.7920792079207921	0.39857209902700974
0.043333333333333335	0.7920792079207921	0.3939178514829071
0.045000000000000005	0.7920792079207921	0.38958948135247495
0.04666666666666667	0.7920792079207921	0.3855929411365048
0.04833333333333333	0.7920792079207921	0.3819352000608993
0.05	0.7920792079207921	0.37862439115446755
0.051666666666666666	0.7920792079207921	0.3756699652806726
0.05333333333333334	0.7920792079207921	0.3730828557447649
0.055	0.7920792079207921	0.37087565705460757
0.05666666666666667	0.7920792079207921	0.3690628214378375
0.058333333333333334	0.7920792079207921	0.36766087677884474
0.060000000000000005	0.7920792079207921	0.3666886696911851
0.06166666666666667	0.7920792079207921	0.366167637415456
0.06333333333333334	0.7920792079207921	0.3661221120219972
0.065	0.7920792079207921	0.36657965983365326
0.06666666666666667	0.7920792079207921	0.3675714578019441
0.06833333333333334	0.7920792079207921	0.36913270635558343
0.07	0.7920792079207921	0.37130307434308485
0.07166666666666667	0.7920792079207921	0.37412716509103877
0.07333333333333333	0.7920792079207921	0.3776549816930716
0.075	0.7920792079207921	0.38194235190148407
0.07666666666666667	0.7920792079207921	0.3870512443991341
0.07833333333333334	0.7920792079207921	0.39304986236076084
0.08	0.7920792079207921	0.4000123266901936
0.08166666666666667	0.7920792079207921	0.4080176431429275
0.08333333333333334	0.7920792079207921	0.41714745640690304
0.085	0.7920792079207921	0.42748178198856757
0.08666666666666667	0.7920792079207921	0.4390913893854468
0.08833333333333333	0.7920792079207921	0.4520246357140126
0.09000000000000001	0.7920792079207921	0.4662850322109231
0.09166666666666667	0.7920792079207921	0.4817931067398653
0.09333333333333334	0.7920792079207921	0.4983210741842194
0.095	0.7920792079207921	0.5153792545484531
0.09666666666666666	0.7920792079207921	0.532016257224448
0.09833333333333334	0.7920792079207921	0.5464829128894257
0.1	0.7920792079207921	0.5559583958724699
0.0	0.8415841584158416	0.47738654005112735
0.0016666666666666668	0.8415841584158416	0.46763028195223927
0.0033333333333333335	0.8415841584158416	0.4628366823768222
0.005	0.8415841584158416	0.45811634889571184
0.006666666666666667	0.8415841584158416	0.4526724593446203
0.008333333333333333	0.8415841584158416	0.446680155567764
0.01	0.8415841584158416	0.4403556579009627
0.011666666666666667	0.8415841584158416	0.43386024856985744
0.013333333333333334	0.8415841584158416	0.42730733120768105
0.015000000000000001	0.8415841584158416	0.4207773494515453
0.016666666666666666	0.8415841584158416	0.41432879549820045
0.018333333333333333	0.8415841584158416	0.40800531597184675
0.02	0.8415841584158416	0.4018402094804368
0.021666666666666667	0.8415841584158416	0.39585933351870484
0.023333333333333334	0.8415841584158416	0.3900830608148221
0.025	0.8415841584158416	0.384527660391536
0.02666666666666667	0.8415841584158416	0.379206318565293
0.028333333333333335	0.8415841584158416	0.37412992392595534
0.030000000000000002	0.8415841584158416	0.36930768969477057
0.03166666666666667	0.8415841584158416	0.3647476588935267
0.03333333333333333	0.8415841584158416	0.3604571221564503
0.035	0.8415841584158416	0.3564429690761306
0.03666666666666667	0.8415841584158416	0.3527119886250239
0.03833333333333334	0.8415841584158416	0.3492711308084132
0.04	0.8415841584158416	0.3461277394298565
0.04166666666666667	0.8415841584158416	0.3432897642399464
0.043333333333333335	0.8415841584158416	0.3407659595586723
0.045000000000000005	0.8415841584158416	0.3385660755844892
0.04666666666666667	0.8415841584158416	0.33670104795825545
0.04833333333333333	0.8415841584158416	0.33518319069425806
0.05	0.8415841584158416	0.33402639729393624
0.051666666666666666	0.8415841584158416	0.3332463546966292
0.05333333333333334	0.8415841584158416	0.33286077467214975
0.055	0.8415841584158416	0.3328896472944249
0.05666666666666667	0.8415841584158416	0.3333555212161569
0.058333333333333334	0.8415841584158416	0.3342838155359527
0.060000000000000005	0.8415841584158416	0.3357031680263389
0.06166666666666667	0.8415841584158416	0.3376458242403283
0.06333333333333334	0.8415841584158416	0.34014807132633784
0.065	0.8415841584158416	0.3432507189275395
0.06666666666666667	0.8415841584158416	0.34699962680636665
0.06833333333333334	0.8415841584158416	0.3514462740099378
0.07	0.8415841584158416	0.3566483562117734
0.07166666666666667	0.8415841584158416	0.3626703843432609
0.07333333333333333	0.8415841584158416	0.3695842356381696
0.075	0.8415841584158416	0.3774695728070502
0.07666666666666667	0.8415841584158416	0.3864139903474707
0.07833333333333334	0.8415841584158416	0.39651265628486676
0.08	0.8415841584158416	0.40786707224362617
0.08166666666666667	0.8415841584158416	0.4205823404549936
0.08333333333333334	0.8415841584158416	0.4347619454322885
0.085	0.8415841584158416	0.45049843095089337
0.08666666666666667	0.8415841584158416	0.46785730223157385
0.08833333333333333	0.8415841584158416	0.4868496806926668
0.09000000000000001	0.8415841584158416	0.5073860506232363
0.09166666666666667	0.8415841584158416	0.5291975906759913
0.09333333333333334	0.8415841584158416	0.5517004982863013
0.095	0.8415841584158416	0.573757739790764
0.09666666666666666	0.8415841584158416	0.593259927590502
0.09833333333333334	0.8415841584158416	0.6064822898713792
0.1	0.8415841584158416	0.6086304567622947
0.0	0.8910891089108911	0.3355166857975251
0.0016666666666666668	0.8910891089108911	0.3364791636799684
0.0033333333333333335	0.8910891089108911	0.3400442365304016
0.005	0.8910891089108911	0.34008313941070933
0.006666666666666667	0.8910891089108911	0.3382835667146263
0.008333333333333333	0.8910891089108911	0.3355289601596972
0.01	0.8910891089108911	0.332265435707016
0.011666666666666667	0.8910891089108911	0.3287390581053387
0.013333333333333334	0.8910891089108911	0.3250968923643396
0.015000000000000001	0.8910891089108911	0.32143299829287647
0.016666666666666666	0.8910891089108911	0.31781115800257037
0.018333333333333333	0.8910891089108911	0.31427687873862925
0.02	0.8910891089108911	0.3108640794827977
0.021666666666666667	0.8910891089108911	0.3075990012315623
0.023333333333333334	0.8910891089108911	0.3045026119771982
0.025	0.8910891089108911	0.3015921693594363
0.02666666666666667	0.8910891089108911	0.2988822961862123
0.028333333333333335	0.8910891089108911	0.29638576318124343
0.030000000000000002	0.8910891089108911	0.29411408780609777
0.03166666666666667	0.8910891089108911	0.29207801208303125
0.03333333333333333	0.8910891089108911	0.29028789745734507
0.035	0.8910891089108911	0.28875406107310514
0.03666666666666667	0.8910891089108911	0.28748707017632186
0.03833333333333334	0.8910891089108911	0.2864980069334493
0.04	0.8910891089108911	0.2857987132939908
0.04166666666666667	0.8910891089108911	0.2854020238618502
0.043333333333333335	0.8910891089108911	0.28532199366515226
0.045000000000000005	0.8910891089108911	0.28557412701484236
0.04666666666666667	0.8910891089108911	0.2861756132039723
0.04833333333333333	0.8910891089108911	0.28714557455788947
0.05	0.8910891089108911	0.28850533225997493
0.051666666666666666	0.8910891089108911	0.2902786954161826
0.05333333333333334	0.8910891089108911	0.2924922789507488
0.055	0.8910891089108911	0.29517585610056235
0.05666666666666667	0.8910891089108911	0.2983627514304353
0.058333333333333334	0.8910891089108911	0.30209028032237006
0.060000000000000005	0.8910891089108911	0.3064002406353582
0.06166666666666667	0.8910891089108911	0.3113394614297649
0.06333333333333334	0.8910891089108911	0.316960411894602
0.065	0.8910891089108911	0.32332187026721826
0.06666666666666667	0.8910891089108911	0.33048964659072927
0.06833333333333334	0.8910891089108911	0.33853734304556377
0.07	0.8910891089108911	0.34754711885877604
0.07166666666666667	0.8910891089108911	0.35761039957440804
0.07333333333333333	0.8910891089108911	0.36882842666043675
0.075	0.8910891089108911	0.3813124733386903
0.07666666666666667	0.8910891089108911	0.3951834406101591
0.07833333333333334	0.8910891089108911	0.4105703685054586
0.08	0.8910891089108911	0.4276071101726576
0.08166666666666667	0.8910891089108911	0.4464259511670777
0.08333333333333334	0.8910891089108911	0.4671461946052666
0.085	0.8910891089108911	0.48985446610606553
0.08666666666666667	0.8910891089108911	0.5145713409567623
0.08833333333333333	0.8910891089108911	0.5411951390808911
0.09000000000000001	0.8910891089108911	0.5694069419329003
0.09166666666666667	0.8910891089108911	0.5985081346392218
0.09333333333333334	0.8910891089108911	0.6271372275287331
0.095	0.8910891089108911	0.6527675748803247
0.09666666666666666	0.8910891089108911	0.670838844148877
0.09833333333333334	0.8910891089108911	0.6737523248913143
0.1	0.8910891089108911	0.6579758844410226
0.0	0.9405940594059407	0.185547753829493
0.0016666666666666668	0.9405940594059407	0.2107388005773062
0.0033333333333333335	0.9405940594059407	0.21840959973875163
0.005	0.9405940594059407	0.22085436799859703
0.006666666666666667	0.9405940594059407	0.22149537123301102
0.008333333333333333	0.9405940594059407	0.22133884026679954
0.01	0.9405940594059407	0.2207978736313924
0.011666666666666667	0.9405940594059407	0.220077172836706
0.013333333333333334	0.9405940594059407	0.2192916934643711
0.015000000000000001	0.9405940594059407	0.21851236665597298
0.016666666666666666	0.9405940594059407	0.21778651877841904
0.018333333333333333	0.9405940594059407	0.2171479751819193
0.02	0.9405940594059407	0.21662244364531885
0.021666666666666667	0.9405940594059407	0.21623055774857908
0.023333333333333334	0.9405940594059407	0.21598969591512668
0.025	0.9405940594059407	0.21591513509392835
0.02666666666666667	0.9405940594059407	0.21602083134692832
0.028333333333333335	0.9405940594059407	0.21631998464720972
0.030000000000000002	0.9405940594059407	0.21682547471027255
0.03166666666666667	0.9405940594059407	0.21755021724371612
0.03333333333333333	0.9405940594059407	0.2185074699201961
0.035	0.9405940594059407	0.21971110652057296
0.03666666666666667	0.9405940594059407	0.22117587176651038
0.03833333333333334	0.9405940594059407	0.22291762608780724
0.04	0.9405940594059407	0.2249535877438246
0.04166666666666667	0.9405940594059407	0.2273025787050571
0.043333333333333335	0.9405940594059407	0.22998528016697367
0.045000000000000005	0.9405940594059407	0.23302450333901373
0.04666666666666667	0.9405940594059407	0.23644548113387776
0.04833333333333333	0.9405940594059407	0.24027618652233812
0.05	0.9405940594059407	0.2445476835787958
0.051666666666666666	0.9405940594059407	0.24929451758499016
0.05333333333333334	0.9405940594059407	0.2545551509331359
0.055	0.9405940594059407	0.2603724518976894
0.05666666666666667	0.9405940594059407	0.266794243502736
0.058333333333333334	0.9405940594059407	0.2738739195002868
0.060000000000000005	0.9405940594059407	0.2816711335755758
0.06166666666666667	0.9405940594059407	0.2902525658052174
0.06333333333333334	0.9405940594059407	0.29969276632013997
0.065	0.9405940594059407	0.31007506882465297
0.06666666666666667	0.9405940594059407	0.32149255415055644
0.06833333333333334	0.9405940594059407	0.33404902333577724
0.07	0.9405940594059407	0.34785990603375766
0.07166666666666667	0.9405940594059407	0.36305297585841784
0.07333333333333333	0.9405940594059407	0.3797686576255897
0.075	0.9405940594059407	0.3981595733127217
0.07666666666666667	0.9405940594059407	0.41838875316296703
0.07833333333333334	0.9405940594059407	0.4406255853925576
0.08	0.9405940594059407	0.4650380087924282
0.08166666666666667	0.9405940594059407	0.49177852534750605
0.08333333333333334	0.9405940594059407	0.5209600783119717
0.085	0.9405940594059407	0.5526152626815478
0.08666666666666667	0.9405940594059407	0.5866278846729824
0.08833333333333333	0.9405940594059407	0.6226179556726192
0.09000000000000001	0.9405940594059407	0.6597465226325954
0.09166666666666667	0.9405940594059407	0.6963785467564052
0.09333333333333334	0.9405940594059407	0.7294875435123427
0.095	0.9405940594059407	0.7535937908866505
0.09666666666666666	0.9405940594059407	0.7590346457914644
0.09833333333333334	0.9405940594059407	0.7316699923750005
0.1	0.9405940594059407	0.697501819265818
0.0	0.9900990099009901	0.031099862269837197
0.0016666666666666668	0.9900990099009901	0.09688120372842098
0.0033333333333333335	0.9900990099009901	0.10041680960971339
0.005	0.9900990099009901	0.1027606058405742
0.006666666666666667	0.9900990099009901	0.10479230976280088
0.008333333333333333	0.9900990099009901	0.10673444621619539
0.01	0.9900990099009901	0.10867495064247919
0.011666666666666667	0.9900990099009901	0.11065823383388218
0.013333333333333334	0.9900990099009901	0.11271102102396288
0.015000000000000001	0.9900990099009901	0.1148518515906814
0.016666666666666666	0.9900990099009901	0.11709521114049956
0.018333333333333333	0.9900990099009901	0.1194535576208459
0.02	0.9900990099009901	0.1219384115702739
0.021666666666666667	0.9900990099009901	0.12456099377721076
0.023333333333333334	0.9900990099009901	0.12733263242637385
0.025	0.9900990099009901	0.13026504985473336
0.02666666666666667	0.9900990099009901	0.13337058645972302
0.028333333333333335	0.9900990099009901	0.13666239306846903
0.030000000000000002	0.9900990099009901	0.1401546095413027
0.03166666666666667	0.9900990099009901	0.14386254030784854
0.03333333333333333	0.9900990099009901	0.14780283385130427
0.035	0.9900990099009901	0.15199367128972213
0.03666666666666667	0.9900990099009901	0.1564549683256403
0.03833333333333334	0.9900990099009901	0.16120859451204886
0.04	0.9900990099009901	0.16627861378565004
0.04166666666666667	0.9900990099009901	0.17169155043009296
0.043333333333333335	0.9900990099009901	0.1774766849924208
0.045000000000000005	0.9900990099009901	0.18366638515403275
0.04666666666666667	0.9900990099009901	0.19029647713332826
0.04833333333333333	0.9900990099009901	0.19740666385127478
0.05	0.9900990099009901	0.20504099679395482
0.051666666666666666	0.9900990099009901	0.21324840920704666
0.05333333333333334	0.9900990099009901	0.22208331886869673
0.055	0.9900990099009901	0.23160630906214205
0.05666666666666667	0.9900990099009901	0.24188489626575718
0.058333333333333334	0.9900990099009901	0.25299439210542946
0.060000000000000005	0.9900990099009901	0.2650188646503497
0.06166666666666667	0.9900990099009901	0.2780521991966384
0.06333333333333334	0.9900990099009901	0.29219924973261086
0.065	0.9900990099009901	0.3075770569031035
0.06666666666666667	0.9900990099009901	0.3243160827158339
0.06833333333333334	0.9900990099009901	0.34256137055124786
0.07	0.9900990099009901	0.3624734719600147
0.07166666666666667	0.9900990099009901	0.3842288745771689
0.07333333333333333	0.9900990099009901	0.4080194948660771
0.075	0.9900990099009901	0.4340505277266039
0.07666666666666667	0.9900990099009901	0.4625355110568121
0.07833333333333334	0.9900990099009901	0.4936867660403104
0.08	0.9900990099009901	0.527698243140709
0.08166666666666667	0.9900990099009901	0.5647159467719786
0.08333333333333334	0.9900990099009901	0.6047880099782652
0.085	0.9900990099009901	0.647781192889784
0.08666666666666667	0.9900990099009901	0.6932412632372786
0.08833333333333333	0.9900990099009901	0.740157731613763
0.09000000000000001	0.9900990099009901	0.7865611798138942
0.09166666666666667	0.9900990099009901	0.8288184154887712
0.09333333333333334	0.9900990099009901	0.8603710237117916
0.095	0.9900990099009901	0.8695029921255709
0.09666666666666666	0.9900990099009901	0.8362829155073337
0.09833333333333334	0.9900990099009901	0.7413586177606775
0.1	0.9900990099009901	0.7413089789192601
0.0	1.0	0.0730706270260663
0.0016666666666666668	1.0	0.07509865216165551
0.0033333333333333335	1.0	0.07719838591343078
0.005	1.0	0.07937380760962234
0.006666666666666667	1.0	0.08162922418055843
0.008333333333333333	1.0	0.0839693023289413
0.01	1.0	0.08639910407123584
0.011666666666666667	1.0	0.08892412602044375
0.013333333333333334	1.0	0.09155034282432693
0.015000000000000001	1.0	0.09428425522279972
0.016666666666666666	1.0	0.09713294324466074
0.018333333333333333	1.0	0.1001041251281684
0.02	1.0	0.10320622262348612
0.021666666666666667	1.0	0.10644843341926974
0.023333333333333334	1.0	0.10984081153246722
0.025	1.0	0.11339435661192353
0.02666666666666667	1.0	0.11712111323518873
0.028333333333333335	1.0	0.12103428142706549
0.030000000000000002	1.0	0.1251483398014561
0.03166666666666667	1.0	0.12947918292916863
0.03333333333333333	1.0	0.1340442747683432
0.035	1.0	0.13886282026659663
0.03666666666666667	1.0	0.14395595756105758
0.03833333333333334	1.0	0.14934697357094823
0.04	1.0	0.15506154620431337
0.04166666666666667	1.0	0.16112801689273795
0.043333333333333335	1.0	0.16757769773107176
0.045000000000000005	1.0	0.1744452181361516
0.04666666666666667	1.0	0.1817689166466954
0.04833333333333333	1.0	0.18959128425366745
0.05	1.0	0.19795946644774293
0.051666666666666666	1.0	0.2069258319422532
0.05333333333333334	1.0	0.21654861667681943
0.055	1.0	0.2268926520602684
0.05666666666666667	1.0	0.2380301861941331
0.058333333333333334	1.0	0.25004180558299477
0.060000000000000005	1.0	0.26301746187375663
0.06166666666666667	1.0	0.2770576023507337
0.06333333333333334	1.0	0.29227439248723414
0.065	1.0	0.3087930010636905
0.06666666666666667	1.0	0.3267528889009638
0.06833333333333334	1.0	0.3463089943778946
0.07	1.0	0.36763263199241025
0.07166666666666667	1.0	0.39091179749787774
0.07333333333333333	1.0	0.41635037783505696
0.075	1.0	0.44416545308116795
0.07666666666666667	1.0	0.47458138067023575
0.07833333333333334	1.0	0.5078185528522416
0.08	1.0	0.5440734204920908
0.08166666666666667	1.0	0.5834842410101795
0.08333333333333334	1.0	0.6260734331181373
0.085	1.0	0.6716512952095044
0.08666666666666667	1.0	0.7196550286972945
0.08833333333333333	1.0	0.7688771912351833
0.09000000000000001	1.0	0.8169999131234799
0.09166666666666667	1.0	0.8597771463223258
0.09333333333333334	1.0	0.889567632022203
0.095	1.0	0.892750193890678
0.09666666666666666	1.0	0.846406294119646
0.09833333333333334	1.0	0.7321687011820274
0.1	1.0	0.7667587749259284


==> data/heat_equation/singular_values_optimal_adjoints.txt <==
1	3.061786412042779
2	0.6641553679889806
3	0.14289742196340086
4	0.030338588350377733
5	0.006870507300552391
6	0.0014478782029207194
7	0.00033033253795042994
8	6.326948924523305e-05
9	1.3460925299993244e-05
10	2.432203595126264e-06
11	3.8612093912677694e-07
12	9.003810228128178e-08
13	7.649629145146158e-09
14	1.1788994393952496e-09
15	3.293529567171925e-10
16	2.0185122203070568e-11
17	7.332060065754835e-13
18	2.2107493164282047e-13
19	6.826221046020571e-14
20	1.7990026480789526e-14
21	9.447727293847626e-15
22	6.776176702974701e-15
23	3.656553773688543e-15
24	1.3512890229942084e-15
25	1.3421157217722525e-15
26	1.1886588569818127e-15
27	1.095419850180856e-15
28	9.33220175216301e-16
29	9.240847699242484e-16
30	7.990305874083261e-16
31	7.670197133919013e-16
32	7.306799876880999e-16
33	6.7945778973670545e-16
34	5.745001580796228e-16
35	5.071998589844068e-16
36	4.998504738914687e-16
37	4.126900136619788e-16
38	4.121217702240334e-16
39	3.345885704524554e-16
40	3.331055826150111e-16
41	2.9243626935259325e-16
42	2.8272631796664336e-16
43	2.77339969456893e-16
44	2.7094702839331727e-16
45	2.69676777200324e-16
46	2.6837409560937554e-16
47	2.66994029897365e-16
48	2.493323341047015e-16
49	2.493323341047015e-16
50	2.493323341047015e-16
51	2.493323341047015e-16
52	2.493323341047015e-16
53	2.493323341047015e-16
54	2.493323341047015e-16
55	2.493323341047015e-16
56	2.493323341047015e-16
57	2.493323341047015e-16
58	2.493323341047015e-16
59	2.493323341047015e-16
60	2.493323341047015e-16
61	2.2033272654829424e-16
62	1.3649087733924254e-16
63	1.3349706849609292e-16
64	1.138575642477971e-16


==> data/wave_equation/analysis_results_errors.txt <==
1	3.0127969181428695	9.017527311763377e-05	0.004740665417713887	0.0038230537847077665	9.481245412754383	0.01970153168950974	22.219241784024195	0.008864923248008751	20.018219090687598
2	3.0493633955628723	0.0003028592919832844	0.012277585241716687	0.003554334513987839	8.755502750855594	0.015633256381041793	17.405670750173453	0.00816740540885988	18.69505798738794
3	3.1162618476491004	0.00018866952915069812	0.006031207571812574	0.003059021306031061	7.466964742861312	0.009722635620828219	10.528912167397845	0.006684507528232103	15.661256008940676
4	3.2163084492139875	0.00028453012688366044	0.009404719370108654	0.00225111080748551	5.4204485110891465	0.004042777864367576	4.1516730228641086	0.004149333434710036	10.020637776514324
5	3.2289756277272836	0.00024699651268846544	0.00829373597000225	0.0021352374660948605	5.1383687066120265	0.0035461321268768025	3.6147457744555873	0.003822525471180262	9.265926819986309
6	3.37552852593669	9.857129221709651e-05	0.007443031888519688	0.00074573182172684	1.6489525762662205	0.0003912029687394145	0.33467898554029246	0.0006826341706640928	1.6722964444239548
7	3.5159975099084333	2.7814739965988062e-05	0.0023608225132369836	0.000345258001828412	0.7937780795908543	0.00016654826532484427	0.13275402186454102	0.00041163679346646696	1.1134911720933642
8	3.5620879854441867	5.178476798448403e-06	0.0003926794884383476	0.00047520664704584886	1.0954457688549069	0.0001492560206117046	0.1089443276639262	0.00039607597923407427	1.0717252022832455
9	3.5663085007122417	4.204377456766424e-06	0.00025021324172751143	0.000482957526393251	1.109939579844391	0.00014597238737902818	0.10555045291675279	0.0003888313735917294	1.052912513013452
10	3.6397749133904043	3.599366020646308e-05	0.0026221879285301826	0.000490079271037518	1.0403047325350057	7.870545904494053e-05	0.04181568205930832	0.00020124446024663808	0.5230511035535491
11	3.7058079022296906	8.628798208221092e-05	0.005716748291577341	0.00032610186478385485	0.5532708620207091	8.777972392184966e-05	0.0064325488675391765	9.111197852149657e-05	0.04746999087366758
12	3.7416124460011213	9.09168463140079e-05	0.006635210515637603	0.00019075176135864778	0.230196516145377	9.10275919490633e-05	0.00932453362294705	9.348559046158469e-05	0.10325157041926404
13	3.8352511813073416	0.0001387178212759463	0.008568508651805064	0.0004576195873979369	1.3220976854362618	0.00013827203197026307	0.009271406948643098	0.00013943220803791655	0.0795976914720223
14	3.882278688629799	0.00011876847991441104	0.008929019888884861	0.000774321220604838	2.129683092520447	0.00012015295584048437	0.009898357612842735	0.00012472745931524658	0.07002988698171458
15	4.089482357276323	4.493134078259671e-05	0.007096591059785611	0.001068062174932559	2.688528733825985	4.065086677511596e-05	0.009889927217633841	6.303644313684467e-05	0.1570239940313309
16	4.148750248252703	3.619959583437283e-05	0.005857404730225874	0.00032304381586372463	0.31686224316009864	3.5752583244777296e-05	0.005901198940269977	3.818614614231865e-05	0.02512510559761804
17	4.17866549667416	4.7684560749340455e-05	0.005168893043072699	0.00040918009560766093	1.0351898553978702	4.391654666124976e-05	0.006545414654827992	5.8617649426354766e-05	0.10808929134895254
18	4.188290248564284	5.398672003802752e-05	0.004940530236084733	0.0005191498829964826	1.4256702545809525	4.874139056748922e-05	0.006973047629815132	6.70349305932665e-05	0.13151861620125202
19	4.249433368754542	2.640290159778515e-05	0.0023252367704890715	0.0010033768757100262	3.0190957021032117	2.7392218807958194e-05	0.008765799497439913	7.398616966636538e-05	0.2252014610973206
20	4.431298770667862	5.678897963583854e-05	0.0060518948122231615	0.00042962216159706017	1.5963651814039603	5.682093925347393e-05	0.006057033284030603	5.746816459959604e-05	0.007174569185922859
21	4.4969466772118265	7.7940638995133e-05	0.005424764726596103	0.00017120927152297332	0.4834432374662503	7.825349993977053e-05	0.0073861345436257945	8.489604559296169e-05	0.09352770779353817
22	4.498050829616096	7.729109593701074e-05	0.0053710582554451925	0.00016833827018845315	0.4667390613599766	7.753803093562033e-05	0.007380987718318086	8.444049093540147e-05	0.09460701769379312
23	4.5270279821194785	5.1942862092698984e-05	0.003556446221413213	0.00014181332420116306	0.24926210929968864	5.604097561984308e-05	0.006917885210905479	6.615949321790863e-05	0.11537398275726186
24	4.5437485442599455	2.8638312544498534e-05	0.002360040754941499	0.00016661968034015228	0.4220045409480948	3.524842904279287e-05	0.006501506138256479	4.9526442602161925e-05	0.12068681381063437
25	4.594132156807477	1.5522591644709646e-05	0.0017111860079985824	0.00029826634830597076	1.0671008051648347	1.9458166513345195e-05	0.005290592911559058	3.786558532763183e-05	0.10960939626414327
26	4.6290782356003	2.9980640847862645e-05	0.0021634199223234457	0.00036936361120629775	1.4192988178510828	3.110642388341429e-05	0.004266350738991589	4.050252388480197e-05	0.08311860579865307
27	4.775403233694979	6.96050127383511e-05	0.004527281697231363	0.00039776607821441647	1.7733921183839776	6.989759971385219e-05	0.005389652283045403	7.040686697388914e-05	0.056390004394092696
28	4.788761049749466	8.29079032599911e-05	0.004742732537686868	0.0003866154320178123	1.7301864158559788	8.130155064286564e-05	0.005944926676805584	8.125815442064789e-05	0.0631437155402254
29	4.808752976929896	8.979379419829801e-05	0.004536050234069803	0.00036299757258654485	1.6494382669523253	8.471107102633463e-05	0.006535293210707447	8.489845474975482e-05	0.07020778407223129
30	4.873246869933258	3.095235643531517e-05	0.0034659407988505697	0.0002779964798052152	1.2946302065915225	4.5769916312526474e-05	0.006529262163143405	4.748934995355868e-05	0.06953371231215255
31	4.911308381566151	5.314274919857564e-05	0.004965136446758312	0.00023470786311448254	1.0489689479029443	5.751155544144145e-05	0.005834774886188914	5.856338969900812e-05	0.05570489848181042
32	4.923765812985498	5.256642555637751e-05	0.004843589898269303	0.00022038803606941272	0.966998174242683	5.475620889774962e-05	0.005410501012065259	5.5632193600791945e-05	0.04966606805597246
33	5.176271886587833	6.88298846375418e-05	0.004239283370912678	0.00017704350672730467	0.5573742723731301	7.627843072715585e-05	0.00788196533396884	7.548470597982946e-05	0.030312155632873726
34	5.201243589706503	9.740407500631909e-05	0.005696147931977267	0.00018948767709025518	0.6467275653349996	9.842621129240636e-05	0.007609333952049399	9.773926276269945e-05	0.024304449844465788
35	5.248666166037658	6.739273274723724e-05	0.005531287594712192	0.00018452787029019506	0.799977583806505	6.387779958016962e-05	0.005963184858930086	6.34998036184109e-05	0.009657409605962852
36	5.260146455095267	5.636551729367361e-05	0.0053899714539536285	0.0001837242381713448	0.83320716084129	5.3574177972878845e-05	0.005609883943017103	5.320967164364235e-05	0.006669420631889116
37	5.313629284441371	5.3604868363016744e-05	0.005229009492989013	0.00019361524205367556	0.96637722634051	5.7710844553887614e-05	0.005465964646237559	5.765302673995765e-05	0.014525532051611624
38	5.319219307649206	5.8603443434934586e-05	0.005278127017709599	0.00019637541891005138	0.9781612553383234	6.319252460310003e-05	0.0055949026062525695	6.32331270617304e-05	0.015933986171707236
39	5.624742267790401	4.973373686579157e-05	0.0055974061908495975	0.00017251490961997916	0.9835571135310764	5.062972849860826e-05	0.006246380846991994	5.0304369604446303e-05	0.006279250527880124
40	5.717465313535909	3.2231501278437627e-05	0.006117568457878528	0.00013059292827611105	0.7579811709421144	3.231521540343688e-05	0.006120691139421787	3.266670721398704e-05	0.0064095789996847
41	5.769298041374362	6.550495103050107e-05	0.004409458650334058	0.000117122623177984	0.6026865966861427	6.429836819781489e-05	0.006026361068570248	6.555617083916585e-05	0.010813219970031566
42	5.834756282438242	2.6184206338516503e-05	0.0029162357731538904	6.921543889181461e-05	0.3890076569792292	2.430336453409845e-05	0.00834282157349164	3.021631843933692e-05	0.018826626407292064
43	5.836956226572642	2.5288643272224393e-05	0.002891385443885389	6.800487782484766e-05	0.38160980050707133	2.3502124136597228e-05	0.008401016991028772	2.95521423729428e-05	0.018989797466281953
44	5.912588850333668	5.879463424223391e-05	0.0047052360385148526	6.315295077235895e-05	0.1302252519629818	5.911927993573767e-05	0.008621468893554222	6.16632307690495e-05	0.018132800370447445
45	5.931327963045738	7.593860545031083e-05	0.005730828112854803	7.811128410858011e-05	0.0794049268516466	7.62079713736004e-05	0.00824382323144446	7.860172831567814e-05	0.016041959262259636
46	5.963783681667078	7.077776119150809e-05	0.0067349202973714	7.657217533157726e-05	0.08716888813608392	7.039693658321301e-05	0.007388498612664809	7.239795803419754e-05	0.011612201628806445
47	6.082629052127986	3.3809930115506425e-05	0.005785207027196566	7.227124819250234e-05	0.4156807820589424	3.67566556892929e-05	0.006939664498291497	3.2197552609114566e-05	0.006704245091945169
48	6.192488488872853	4.428481373276189e-05	0.006919389345647303	9.233180687511717e-05	0.6181109471886191	4.2017544997308047e-05	0.008343098162234093	4.285636730554713e-05	0.007674961163871654
49	6.26851653172783	5.926060191510091e-05	0.007631211681003787	9.508424553073723e-05	0.6699697884927254	6.036203732735891e-05	0.007790732676015442	5.8874931949057984e-05	0.008094170351623428
50	6.285201743087586	6.475569565485342e-05	0.007313353033817167	9.49900706775153e-05	0.6698192736246733	6.47798287393137e-05	0.007313530203788299	6.431821314532705e-05	0.008099756865201377
51	6.345172384940829	3.261209116216585e-05	0.0063930706051617105	6.385821101799157e-05	0.6343999715364181	3.36171197049594e-05	0.009386462323635266	3.5149716460236365e-05	0.009041766393555098
52	6.359895889950012	3.220727490068024e-05	0.006400182933123415	6.040845115846237e-05	0.6176453636859415	3.3081939588625976e-05	0.010745783831687556	3.4142766238980285e-05	0.008918708772431453
53	6.500324952992035	5.432067571543242e-05	0.004966951061611175	6.463324904204255e-05	0.32120556339347517	4.9035381174707155e-05	0.021687657571471012	4.827596294855808e-05	0.02569317210006247
54	6.679747929383076	2.410955939512662e-05	0.004835262170744863	0.00015463272929538003	0.30197251456643376	2.4149716451628637e-05	0.01720698490495721	3.376417443910657e-05	0.050993075193056285
55	6.840718389672673	3.0776136908109244e-05	0.006542679706988643	0.0002263150491880718	0.7609168402415201	3.0431884934772342e-05	0.006634937184591062	3.0315813958112053e-05	0.009303659418726894
56	7.073440954656284	1.5161808510167202e-05	0.007410311237636311	0.00021333826611512146	0.7552485469566702	1.5015976682030176e-05	0.007707362149281257	1.5028236711394747e-05	0.008706741884667007
57	7.12215292248963	2.241735248318206e-05	0.007009709906660072	0.00019780675121534787	0.6361576659525456	2.2108510874026387e-05	0.007768693416256799	2.2166757294846828e-05	0.007318915037193803
58	7.281484136084688	1.7240166255797806e-05	0.00719407407369019	0.00016338915748088874	0.2857949505612049	1.7235521837440284e-05	0.007197997023055007	1.718213467188197e-05	0.00933738595278847
59	7.296056487972127	2.444853129259238e-05	0.007021216837919165	0.0001612895545478797	0.3184863060592833	2.4489158546268364e-05	0.007043697791715676	2.428725879603775e-05	0.011327120123576357
60	7.371168856179991	2.3889623732517222e-05	0.0065510264292526245	0.0001859782633102583	0.6306438826787251	2.5198080303601213e-05	0.007427194545387244	2.522260741594928e-05	0.025824556621280855
61	7.455861831622516	2.1624716339138525e-05	0.007031497669748877	0.0002241600917377451	1.0597392770855885	2.3507445332176768e-05	0.008446742045593078	2.314045635775022e-05	0.030563331119477028
62	7.460748971984036	2.1353596941953378e-05	0.007175601781801192	0.0002328618521357829	1.0844602308214206	2.3227849048569956e-05	0.008538720495810235	2.3522734170814654e-05	0.030135358392385576
63	7.4765456407756785	3.356169289471969e-05	0.007693671102373347	0.00023746438295405714	1.163762240519552	3.5350656986383806e-05	0.008814444380444026	3.506271476674671e-05	0.02825876882852553
64	7.568008984047717	3.806830655101855e-05	0.008240932924611465	0.0002845806959554999	1.5882175126348324	3.809409796409964e-05	0.00824326988037155	3.802564873916617e-05	0.009639215479498761
65	7.632012432177609	1.6795348414157884e-05	0.007605742442968293	0.00031230161514264983	1.831694517609442	1.6354390293939626e-05	0.00849729147326479	1.65272390762689e-05	0.00922857667555459
66	7.757820482063752	2.591669896870746e-05	0.00817034040561535	0.0003440391514172651	2.136864332479538	2.556985095635265e-05	0.01174636909434288	2.6384979596839813e-05	0.02431069129366424
67	7.797672515863391	1.2126872181887899e-05	0.0080645587669391	0.00034442704477674813	2.179781186927623	1.2378097093203727e-05	0.011488722026766072	1.3984342402262695e-05	0.03703056429717185
68	7.845491737592019	1.0467094792499826e-05	0.00793255866792216	0.0003409847093792507	2.195230662762023	1.015425162805436e-05	0.010617374561274746	1.2411773628428555e-05	0.045062541109585345
69	8.00199245048952	1.905230207055943e-05	0.007901520329119418	0.0003008406900450875	1.9854395139247225	1.9050566344065356e-05	0.00790201857980875	1.9213872696529344e-05	0.010885690152938448
70	8.04552562628881	2.4531776747699685e-05	0.007884943335940585	0.00027832855440295914	1.863318712710506	2.4708273311003598e-05	0.007976317177985458	2.4632942131675887e-05	0.008086334157307645
71	8.059867082699695	2.1656452430681587e-05	0.007809070275644528	0.00027065815056279396	1.8177219936413063	2.1861217424660598e-05	0.007910752979080917	2.1783980892124406e-05	0.008340741354888605
72	8.070542161130861	2.0793303445924223e-05	0.007744111322257645	0.00026802287229709223	1.7821656423851477	2.103491548707878e-05	0.007844245928983555	2.087920024194194e-05	0.00837476121237217
73	8.088347482139584	1.8569327020953416e-05	0.007635483724553048	0.00025527101419865425	1.7199300671106426	1.8728311584998157e-05	0.007719788851883767	1.8666402334396563e-05	0.008024526526569247
74	8.08959005287593	2.6580997770688052e-05	0.007628003680388791	0.00025585641030602716	1.7154544007433246	2.6804475938430627e-05	0.00771065146212901	2.6698291217895675e-05	0.0079873220868332
75	8.133430520315898	1.1492927133153353e-05	0.00732426202133085	0.00023108106366637104	1.547177222165461	1.1394893197822304e-05	0.007329950955465967	1.1435957991838284e-05	0.009179920562846606
76	8.410067441380018	1.5581987211666055e-05	0.007251086791647555	6.524194093184365e-05	0.20125456210063963	1.5994695562750497e-05	0.00733274097925021	1.6040968169102027e-05	0.018226668811759855
77	8.601798082207043	2.1397048537026044e-05	0.009031006538859757	8.87875045280142e-05	0.7887718103113791	2.048122104577201e-05	0.01146080104074354	2.14579135041769e-05	0.009368346899075062
78	8.615728271269717	2.185995901345159e-05	0.009187666517026306	9.889341288916363e-05	0.8539716332667497	2.1042612756427588e-05	0.01144168042459282	2.1951330456744377e-05	0.009286792881543729
79	8.624393382357114	2.056707161249206e-05	0.009278507880740493	0.00010342733808804119	0.8939962757954042	1.988452318971785e-05	0.011389343164384556	2.0659255327619677e-05	0.009320470477127517
80	8.782206939671505	2.1550632105949074e-05	0.009074133263533781	0.00017313697686154416	1.538585904781023	2.2301326017929733e-05	0.011904517788892696	2.1313639777834054e-05	0.017613279765788952
81	8.843024911889682	2.0883603640268572e-05	0.00905154134312978	0.00019211861567824663	1.7361635584021953	2.1899095963712378e-05	0.0159000105094805	2.0979283539928827e-05	0.03199117685114858
82	8.885976959215657	3.398897112831763e-05	0.008714671506003548	0.00020905973294367612	1.8559627740864701	3.466713499886681e-05	0.016192203984861334	3.3790249852020685e-05	0.03230702143163773
83	8.940943531654927	3.832112588359973e-05	0.007802969961661544	0.00022931049479304067	1.9842599691219593	3.872203668466185e-05	0.012480094993062978	3.821463818059337e-05	0.013001214435184011
84	9.062489320984087	1.6217726819629155e-05	0.006153830161140446	0.00024461844548950596	2.1632946264389217	1.6060169351734447e-05	0.015807408869750506	1.812147197607377e-05	0.04100752284574681
85	9.100511738524773	1.6983664310708605e-05	0.005679133606774844	0.00024918529399510226	2.1884000631831344	1.6740965257603616e-05	0.024508279220061213	1.771607220814838e-05	0.016594037011579774
86	9.135443671656894	1.6627353117726152e-05	0.004986832191236427	0.00024922394078385725	2.1980686544049535	1.607842802150245e-05	0.031740861165117984	1.632977725284046e-05	0.03318882160589366
87	9.176255247847159	1.1427372506204247e-05	0.003625334181278761	0.00025133037684156275	2.192893140494014	1.1419247430842845e-05	0.03776169706524946	1.2911386923019324e-05	0.1103844840262982
88	9.229151465468242	1.0353545355945264e-05	0.0018283084704813948	0.0002504017246121855	2.16008455099568	1.015871343571791e-05	0.03973586012944057	1.919669001774405e-05	0.20614724532443798
89	9.231853071377682	1.4352447014252224e-05	0.0017629581582134994	0.00025135306317380934	2.15761747837734	1.4630640085815345e-05	0.039636707728058794	2.1228936135562793e-05	0.2098606422045893
90	9.30165903357572	1.0509709876842271e-05	0.0013338401892994908	0.00024212210745709658	2.0668002836768524	9.968147510354148e-06	0.0307070191547026	2.1696963700261966e-05	0.23019747028691284
91	9.370705037188824	1.8963217659766714e-05	0.0034119443992995	0.00023327208388835118	1.9255197294340753	1.882247746163569e-05	0.013959986293212354	1.7845117462840662e-05	0.1026245354721873
92	9.497284078479705	1.4228527900604652e-05	0.005697512661046429	0.00019471964247752018	1.5330682275184766	1.4395752792986818e-05	0.008554956948685927	1.7120901262671927e-05	0.05331664284707623
93	9.537738542961801	3.206808973923801e-05	0.005768143119755736	0.0001840102356991703	1.371914586185262	3.219928101139751e-05	0.007119818968277324	3.183399781946074e-05	0.02217896692566151
94	9.660992297238765	2.038211271175195e-05	0.0068653754560830706	0.00013214260840902699	0.7755711984522058	2.030510453439206e-05	0.010786067082041814	2.0608853222815222e-05	0.14532498518245396
95	9.691498637162887	2.5010222151131877e-05	0.006907842204152411	0.00011717415820187634	0.6048768748124695	2.488490014773689e-05	0.008708530518517346	2.448317731173442e-05	0.02643222969952745
96	9.75889442774685	2.0441290854688827e-05	0.007021495099762089	8.427843596878627e-05	0.21750048692555962	2.0649085368008698e-05	0.01803019767277859	4.802077030064241e-05	0.38801297775928173
97	9.819912911907252	3.34269266313181e-05	0.0073796025588031425	6.575929688725036e-05	0.2847869174896199	3.345701411027763e-05	0.03107495594393953	5.609397141265581e-05	0.4268980354798385
98	9.899599030472633	1.7772161020394394e-05	0.0063551160168118775	6.989042871974914e-05	0.8698113151608272	2.0366966621729248e-05	0.12757316980025182	0.00014672178306998493	1.549965640148502
99	9.97520879453001	1.4546992354049836e-05	0.002410119565314973	0.0001192702151737299	1.5049239013549889	8.719080162361678e-05	0.898049681807849	0.0006755490298734107	7.1779925514902905
100	9.994057275300587	3.06369608303613e-06	0.0013434266496591281	0.0001330315066601213	1.6729071923142886	0.0001213753999120946	1.2748290638560649	0.0008696386905320889	9.251131052291635


==> data/wave_equation/analysis_results_summary.txt <==
Maximum error in adjoint (RB-ROM):	0.0003028592919832844
Maximum error in adjoint (DNN-ROM):	0.0038230537847077665
Maximum error in adjoint (VKOGA-ROM):	0.01970153168950974
Maximum error in adjoint (GPR-ROM):	0.008864923248008751

Average error in adjoint (RB-ROM):	4.745028584011906e-05
Average error in adjoint (DNN-ROM):	0.00038218328629788245
Average error in adjoint (VKOGA-ROM):	0.0005726414642841749
Average error in adjoint (GPR-ROM):	0.0003921529972192743

Maximum error in control (RB-ROM):	0.00012868874484261812
Maximum error in control (DNN-ROM):	0.00462773972168558
Maximum error in control (VKOGA-ROM):	0.0056547024493597215
Maximum error in control (GPR-ROM):	0.01142329358486509

Average error in control (RB-ROM):	2.3320000484646123e-05
Average error in control (DNN-ROM):	0.0006979966178429907
Average error in control (VKOGA-ROM):	0.00019521371117743475
Average error in control (GPR-ROM):	0.0005273572896521936

Average runtime (Exact solution):	228.8105614056997
Average runtime (RB-ROM):	10.850345933521167
Average runtime (DNN-ROM):	0.32298095743288285
Average runtime (VKOGA-ROM):	0.32264727567555385
Average runtime (GPR-ROM):	0.3359285084041767

Average speedup (RB-ROM):	21.097050494234278
Average speedup (DNN-ROM):	731.4780885619551
Average speedup (VKOGA-ROM):	733.7979024686887
Average speedup (GPR-ROM):	708.5495153351586


==> data/wave_equation/approximate_largest_eigenvalue.txt <==
Approximate largest eigenvalue of system matrix: 14786829.050476994


==> data/wave_equation/final_time_state.txt <==
0	0	0	0
0.009900990099009901	0.010563428262903737	0.031099862269836916	0.009900990099009901
0.0148266082889696	0.02117389063293691	0.062169637431480525	0.019801980198019802
0.0197522264789293	0.03175627288318032	0.09317926748407154	0.0297029702970297
0.024677844668888997	0.04234066709505298	0.12409875261325934	0.039603960396039604
0.029603462858848698	0.052977631715114465	0.1548981802140847	0.04950495049504951
0.0345290810488084	0.06358805671888298	0.18554775382949326	0.05940594059405941
0.0394546992387681	0.07418023052374072	0.21601782197648348	0.0693069306930693
0.0443803174287278	0.08480742278377931	0.24627890683200135	0.07920792079207921
0.0493059356186875	0.09539563056127269	0.27630173275083025	0.0891089108910891
0.0542315538086472	0.10593935511712513	0.3060572545878873	0.099009900990099
0.0591571719986069	0.11650285339533122	0.33551668579752497	0.10891089108910891
0.0640827901885666	0.12702914546586178	0.3646515262826551	0.1188118811881188
0.06900840837852629	0.13750274284802455	0.3934335899667523	0.12871287128712872
0.073934026568486	0.14799599317166776	0.4218350320620623	0.13861386138613863
0.07885964475844569	0.15847068307430445	0.44982837600763587	0.14851485148514854
0.0837852629484054	0.16889756844985457	0.477386540051127	0.15841584158415842
0.08871088113836509	0.17934473774766385	0.5044828634486398	0.16831683168316833
0.09363649932832478	0.18978967619354492	0.5310911322572751	0.17821782178217824
0.09856211751828449	0.2001864905643033	0.5571856046954285	0.18811881188118812
0.10348773570824418	0.21058867612324958	0.5827410360463009	0.19801980198019803
0.10841335389820389	0.22099162073985865	0.6077327030805317	0.20792079207920794
0.11333897208816358	0.23133781783585583	0.6321364279743265	0.21782178217821782
0.11826459027812329	0.24166386407460363	0.6559286016999399	0.22772277227722773
0.12319020846808298	0.2519907911823332	0.6790862068658859	0.23762376237623764
0.1281158266580427	0.26225722869940193	0.7015868399847766	0.24752475247524752
0.1330414448480024	0.2724756928206439	0.7234087331472497	0.25742574257425743
0.1379670630379621	0.282693605084123	0.7445307750810153	0.26732673267326734
0.1428926812279218	0.2928633094616856	0.7649325315746477	0.27722772277227725
0.1478182994178815	0.30296845313045223	0.784594265246366	0.28712871287128716
0.1527439176078412	0.31306567454891693	0.8034969546386757	0.297029702970297
0.1576695357978009	0.3231368849427946	0.8216223126204006	0.3069306930693069
0.1625951539877606	0.3331401371419164	0.8389528040783012	0.31683168316831684
0.1675207721777203	0.3431171627909256	0.8554716628811639	0.32673267326732675
0.17244639036768	0.3530859945041959	0.8711629080999505	0.33663366336633666
0.17737200855763968	0.36299398578459474	0.8860113594683148	0.34653465346534656
0.1822976267475994	0.37285085162715653	0.9000026520685301	0.3564356435643565
0.1872232449375591	0.3827028809841693	0.9131232502286188	0.36633663366336633
0.1921488631275188	0.39251621295028866	0.9253604606172415	0.37623762376237624
0.19707448131747848	0.40226072416456043	0.936702444523675	0.38613861386138615
0.2020000995074382	0.4119742715465253	0.9471382293110002	0.39603960396039606
0.2069257176973979	0.4216703160154395	0.9566577190314197	0.40594059405940597
0.21185133588735758	0.4313059209633429	0.9652517041934356	0.4158415841584159
0.21677695407731729	0.4408782469216941	0.9729118706714374	0.42574257425742573
0.221702572267277	0.4504322522697191	0.9796308077490816	0.43564356435643564
0.2266281904572367	0.4599509921422054	0.9854020152886813	0.44554455445544555
0.23155380864719638	0.4693952653617804	0.9902199100196695	0.45544554455445546
0.2364794268371561	0.47879222551704603	0.9940798309400526	0.46534653465346537
0.2414050450271158	0.4881715287141295	0.9969780438256293	0.4752475247524753
0.24633066321707547	0.4974979017013305	0.9989117448426108	0.48514851485148514
0.25125628140703515	0.5067497828207694	0.9998790632601495	0.49504950495049505
0.2561818995969949	0.5159683300572675	0.9998790632601495	0.504950495049505
0.26110751778695457	0.5251674906213253	0.9989117448426108	0.5148514851485149
0.2660331359769143	0.5343103529552319	0.9969780438256293	0.5247524752475248
0.270958754166874	0.5433843948067308	0.9940798309400526	0.5346534653465347
0.27588437235683366	0.5524337143270218	0.9902199100196695	0.5445544554455446
0.2808099905467934	0.5614639887568734	0.9854020152886813	0.5544554455445545
0.2857356087367531	0.570436020091251	0.9796308077490816	0.5643564356435644
0.29066122692671276	0.5793497641622307	0.9729118706714374	0.5742574257425743
0.2955868451166725	0.5882380142830917	0.9652517041934358	0.5841584158415841
0.30051246330663217	0.5971124535420024	0.9566577190314197	0.594059405940594
0.3054380814965919	0.6059374011245646	0.9471382293110002	0.6039603960396039
0.3103636996865516	0.6147068465677458	0.936702444523675	0.6138613861386139
0.31528931787651127	0.6234516838718124	0.9253604606172416	0.6237623762376238
0.320214936066471	0.632191502664414	0.9131232502286188	0.6336633663366337
0.3251405542564307	0.6408933934169707	0.90000265206853	0.6435643564356436
0.33006617244639036	0.6495401220728737	0.8860113594683148	0.6534653465346535
0.3349917906363501	0.6581604475237943	0.8711629080999506	0.6633663366336634
0.3399174088263098	0.6667812367244044	0.8554716628811638	0.6732673267326733
0.34484302701626945	0.6753876433668367	0.8389528040783011	0.6831683168316832
0.3497686452062292	0.6839460032650714	0.8216223126204008	0.6930693069306931
0.35469426339618887	0.6924647925381756	0.8034969546386757	0.702970297029703
0.3596198815861486	0.7009798298438806	0.7845942652463661	0.7128712871287128
0.3645454997761083	0.7095113080304986	0.7649325315746477	0.7227722772277227
0.36947111796606796	0.7180114843459705	0.7445307750810152	0.7326732673267327
0.3743967361560277	0.726469940316665	0.7234087331472498	0.7425742574257426
0.3793223543459874	0.7349058925684379	0.7015868399847767	0.7524752475247525
0.38424797253594706	0.743364277221031	0.6790862068658859	0.7623762376237624
0.3891735907259068	0.7518208947064533	0.65592860169994	0.7722772277227723
0.3940992089158665	0.7602691891861049	0.6321364279743265	0.7821782178217822
0.39902482710582615	0.7686753933348769	0.6077327030805316	0.7920792079207921
0.4039504452957859	0.7770828655528776	0.582741036046301	0.801980198019802
0.40887606348574557	0.785488120461586	0.5571856046954285	0.8118811881188119
0.41380168167570525	0.7939439597091472	0.531091132257275	0.8217821782178218
0.418727299865665	0.8023564932548154	0.5044828634486395	0.8316831683168318
0.42365291805562466	0.8107878956289643	0.4773865400511274	0.8415841584158416
0.4285785362455844	0.819143476224323	0.44982837600763603	0.8514851485148515
0.4335041544355441	0.8276016543469857	0.42183503206206235	0.8613861386138614
0.43842977262550376	0.8359937474372364	0.3934335899667523	0.8712871287128713
0.4433553908154635	0.8445697003882533	0.3646515262826554	0.8811881188118812
0.44828100900542317	0.8528941474058691	0.335516685797525	0.8910891089108911
0.45320662719538285	0.8615161076710739	0.30605725458788724	0.900990099009901
0.4581322453853426	0.8696184878945353	0.2763017327508305	0.9108910891089109
0.46305786357530226	0.878548013969661	0.2462789068320014	0.9207920792079208
0.46798348176526194	0.8863919770811037	0.2160178219764834	0.9306930693069307
0.4729090999552217	0.8961290326023182	0.18554775382949298	0.9405940594059407
0.47783471814518136	0.9028875533364676	0.1548981802140847	0.9504950495049506
0.48276033633514104	0.9137687044477119	0.12409875261325964	0.9603960396039604
0.4876859545251008	0.918221414329668	0.09317926748407171	0.9702970297029703
0.49261157271506045	0.9258577872319099	0.062169637431480525	0.9801980198019802
0.4975371909050202	0.9745220239710078	0.031099862269837197	0.9900990099009901
0.5024628090949799	-0.00024042068641227452	0.0	0.0
0.5073884272849395	0.00022953323542839146	0.0	0.0
0.5123140454748992	0.0007891077564373513	0.0	0.0
0.517239663664859	0.0005952666102358048	0.0	0.0
0.5221652818548187	0.0006011815266053332	0.0	0.0
0.5270909000447783	0.001059234331495592	0.0	0.0
0.5320165182347381	0.0010350841540749931	0.0	0.0
0.5369421364246978	0.0010805284688075666	0.0	0.0
0.5418677546146574	0.0013336515540749631	0.0	0.0
0.5467933728046172	0.001407423044870111	0.0	0.0
0.5517189909945769	0.0017619651952764676	0.0	0.0
0.5566446091845365	0.0019411284182748838	0.0	0.0
0.5615702273744962	0.0018166179221305269	0.0	0.0
0.566495845564456	0.0019883667132040506	0.0	0.0
0.5714214637544156	0.0022430654781197025	0.0	0.0
0.5763470819443753	0.002348075496821939	0.0	0.0
0.5812727001343351	0.0022963656060211017	0.0	0.0
0.5861983183242948	0.0026868384077657196	0.0	0.0
0.5911239365142544	0.003121582057998588	0.0	0.0
0.5960495547042142	0.0026805013921094305	0.0	0.0
0.6009751728941739	0.002773879265042157	0.0	0.0
0.6059007910841335	0.0033312585497759666	0.0	0.0
0.6108264092740933	0.0033981091475748385	0.0	0.0
0.615752027464053	0.0035850684814316192	0.0	0.0
0.6206776456540126	0.0034226994728689614	0.0	0.0
0.6256032638439724	0.003464907932972071	0.0	0.0
0.6305288820339321	0.003855482637346849	0.0	0.0
0.6354545002238917	0.0037234249319761164	0.0	0.0
0.6403801184138515	0.0038773492040487163	0.0	0.0
0.6453057366038112	0.004141241308449915	0.0	0.0
0.6502313547937708	0.004345316784638824	0.0	0.0
0.6551569729837305	0.004570094775540668	0.0	0.0
0.6600825911736903	0.00463036910723688	0.0	0.0
0.6650082093636499	0.0044516327687108455	0.0	0.0
0.6699338275536096	0.004253198860816805	0.0	0.0
0.6748594457435694	0.004886295719968977	0.0	0.0
0.679785063933529	0.004901071138537162	0.0	0.0
0.6847106821234887	0.004879059325232125	0.0	0.0
0.6896363003134485	0.0050752935345412965	0.0	0.0
0.6945619185034081	0.004384239254714858	0.0	0.0
0.6994875366933678	0.00507985793730781	0.0	0.0
0.7044131548833276	0.005457883304833183	0.0	0.0
0.7093387730732873	0.005009889143373184	0.0	0.0
0.7142643912632469	0.005340765307403158	0.0	0.0
0.7191900094532067	0.005584391043455319	0.0	0.0
0.7241156276431664	0.005720482941539589	0.0	0.0
0.729041245833126	0.005585506408390103	0.0	0.0
0.7339668640230858	0.005502553285917423	0.0	0.0
0.7388924822130455	0.005080742643082884	0.0	0.0
0.7438181004030051	0.005302642792583141	0.0	0.0
0.7487437185929648	0.005428805525222903	0.0	0.0
0.7536693367829246	0.005540537660365891	0.0	0.0
0.7585949549728842	0.005564552774372637	0.0	0.0
0.7635205731628439	0.0054089915802186155	0.0	0.0
0.7684461913528037	0.006048342546638676	0.0	0.0
0.7733718095427633	0.005181726533488365	0.0	0.0
0.778297427732723	0.0056769742195004165	0.0	0.0
0.7832230459226828	0.00569127049159678	0.0	0.0
0.7881486641126424	0.005268100458190145	0.0	0.0
0.7930742823026021	0.005231899935915781	0.0	0.0
0.7979999004925619	0.005433326093757106	0.0	0.0
0.8029255186825215	0.005663214139667951	0.0	0.0
0.8078511368724812	0.005271080307945148	0.0	0.0
0.812776755062441	0.00555087757476185	0.0	0.0
0.8177023732524006	0.004629003804753664	0.0	0.0
0.8226279914423603	0.005257014973461647	0.0	0.0
0.82755360963232	0.004951517564470033	0.0	0.0
0.8324792278222798	0.0056733759743795	0.0	0.0
0.8374048460122394	0.0050195184297869636	0.0	0.0
0.8423304642021991	0.0048329555189818765	0.0	0.0
0.8472560823921589	0.003425493455161122	0.0	0.0
0.8521817005821185	0.0055918438685859904	0.0	0.0
0.8571073187720782	0.005512131258537646	0.0	0.0
0.862032936962038	0.004098582630050715	0.0	0.0
0.8669585551519976	0.0030980478013065077	0.0	0.0
0.8718841733419573	0.004608005076139448	0.0	0.0
0.8768097915319171	0.004098727980597069	0.0	0.0
0.8817354097218767	0.0037001718319243956	0.0	0.0
0.8866610279118364	0.0040148240658211725	0.0	0.0
0.8915866461017962	0.00437116263469707	0.0	0.0
0.8965122642917558	0.002807567711450656	0.0	0.0
0.9014378824817155	0.003228743567431013	0.0	0.0
0.9063635006716753	0.002466973225802932	0.0	0.0
0.9112891188616349	0.0022467815234024683	0.0	0.0
0.9162147370515946	0.003135668595434331	0.0	0.0
0.9211403552415544	0.002654806331809616	0.0	0.0
0.926065973431514	0.0031329193870938514	0.0	0.0
0.9309915916214737	0.002867555146561121	0.0	0.0
0.9359172098114334	0.002199892051495053	0.0	0.0
0.9408428280013931	0.0021824861051836296	0.0	0.0
0.9457684461913528	0.0015285202923751354	0.0	0.0
0.9506940643813125	0.0011432149153612879	0.0	0.0
0.9556196825712722	0.001062186202654675	0.0	0.0
0.9605453007612319	0.0009621064297186801	0.0	0.0
0.9654709189511916	0.002104493184504461	0.0	0.0
0.9703965371411514	0.0003678592887423622	0.0	0.0
0.975322155331111	-0.0006829645583050269	0.0	0.0
0.9802477735210707	0.00281753174457043	0.0	0.0
0.9851733917110305	0.0030900525483031674	0.0	0.0
0.9900990099009901	-0.00542321526676694	0.0	0.0
0.5	0.17802001260833095	0	1.0


==> data/wave_equation/greedy_results.txt <==
0	0.5774595363976208	0.021243652611761765	66.06987203853583	 
1	0.5745191062744225	0.02081094382180461	66.0568831502473	4.285714285714286
2	0.5718676289613253	0.016477402498990292	254.2197081703987	4.857142857142857
3	0.5587347296594122	0.01504210869041052	327.6013558926916	10.0
4	0.45195361085355173	0.010882941567406724	527.112512169074	8.285714285714285
5	0.3629867239240322	0.006421999782376639	534.0756622965913	3.0
6	0.11218865952841363	0.0011245597591452235	1250.504672479584	6.7142857142857135
7	0.10216091466049185	0.0011054210584153358	1202.4140315387144	5.857142857142857
8	0.07450125551270119	0.0011130388715892472	1048.7359949718725	9.285714285714285
9	0.03391697572609916	0.0002695917771080176	1048.3646800232423	3.571428571428571
10	0.026440974366192513	0.0002696071973109719	1054.4807722584349	7.428571428571428
11	0.020128849414478043	0.0002565463452485249	1163.5927419560535	6.571428571428571
12	0.01814988998961182	0.00025227725601354025	1180.0183688112747	5.428571428571429
13	0.015146665318980885	0.00022213311835992127	1173.5522706665274	3.2857142857142856
14	0.013248123284469214	0.00022200686589882328	594.0746156243486	7.857142857142857
15	0.013066968112801081	0.00022222605888045993	619.3752717474607	5.142857142857142
16	0.011382325013157052	0.00022179784235452072	622.8918332991736	4.0
17	0.011232129491456357	0.0002217978020210072	629.9325625020366	4.571428571428571
18	0.00938044780178199	0.000119539842727788	587.8471221631468	3.142857142857143


==> data/wave_equation/greedy_selected_parameters.txt <==
4.285714285714286
4.857142857142857
10.0
8.285714285714285
3.0
6.7142857142857135
5.857142857142857
9.285714285714285
3.571428571428571
7.428571428571428
6.571428571428571
5.428571428571429
3.2857142857142856
7.857142857142857
5.142857142857142
4.0
4.571428571428571
3.142857142857143


==> data/wave_equation/optimal_control.txt <==
0.0	-0.019605661701851407
0.0005	-0.018788411648615014
0.001	-0.018294531342645432
0.0015	-0.018111249004227836
0.002	-0.018218706385786685
0.0025	-0.018591436766745035
0.003	-0.019199957341927934
0.0035	-0.020012392214074286
0.004	-0.020996045689603494
0.0045000000000000005	-0.02211885290017484
0.005	-0.023350645384170567
0.0055	-0.02466418247024488
0.006	-0.02603591431352233
0.006500000000000001	-0.027446458388654126
0.007	-0.028880787274707338
0.0075	-0.030328140839473553
0.008	-0.03178168968494924
0.0085	-0.03323798830308049
0.009000000000000001	-0.03469626530467257
0.0095	-0.03615760398090843
0.01	-0.03762406916741273
0.0105	-0.03909783591370306
0.011	-0.04058037199470365
0.0115	-0.0420717201683214
0.012	-0.04356991774677896
0.0125	-0.04507058107274799
0.013000000000000001	-0.04656667150366802
0.0135	-0.04804844816759145
0.014	-0.049503601712187296
0.0145	-0.05091755313246025
0.015	-0.052273893064128385
0.0155	-0.05355493009795709
0.016	-0.05474231201243739
0.0165	-0.05581768150908997
0.017	-0.056763328096670326
0.0175	-0.057562800100131865
0.018000000000000002	-0.05820144513261386
0.0185	-0.05866685341938149
0.019	-0.058949185670301905
0.0195	-0.059041375271579995
0.02	-0.05893920288842713
0.0205	-0.05864124962024611
0.021	-0.05814874214292969
0.021500000000000002	-0.05746530938274133
0.022	-0.0565966748499463
0.0225	-0.05555031157639209
0.023	-0.05433508752171979
0.0235	-0.05296092832886563
0.024	-0.05143852152924189
0.0245	-0.04977908193848548
0.025	-0.04799419235602799
0.025500000000000002	-0.04609572717122254
0.026000000000000002	-0.044095859520754295
0.0265	-0.04200714569545703
0.027	-0.03984267401410797
0.0275	-0.03761625979045061
0.028	-0.0353426636841124
0.0285	-0.03303780793439647
0.029	-0.030718963920919332
0.029500000000000002	-0.02840488526279383
0.03	-0.026115863232715846
0.0305	-0.023873685487653708
0.031	-0.021701484764973602
0.0315	-0.019623470934000867
0.032	-0.017664547230498883
0.0325	-0.0158498191906577
0.033	-0.014204012276022861
0.0335	-0.012750820981304388
0.034	-0.011512217915814218
0.0345	-0.01050775557680143
0.035	-0.009753895999334817
0.035500000000000004	-0.009263403980056706
0.036000000000000004	-0.00904483804797903
0.0365	-0.009102169826901553
0.037	-0.009434557048506962
0.0375	-0.010036288488488218
0.038	-0.010896910861228366
0.0385	-0.012001538649491873
0.039	-0.01333133844622839
0.0395	-0.014864170155825078
0.04	-0.01657535885196426
0.0405	-0.018438563700613086
0.041	-0.020426704556650632
0.0415	-0.02251290297924643
0.042	-0.02467139273326101
0.0425	-0.026878355486587
0.043000000000000003	-0.029112640388620138
0.043500000000000004	-0.03135633140998417
0.044	-0.03359513350463413
0.0445	-0.035818557479277605
0.045	-0.03801989348577031
0.0455	-0.04019597378329436
0.046	-0.04234673629780153
0.0465	-0.044474610969753504
0.047	-0.04658376037506472
0.0475	-0.0486792141192517
0.048	-0.05076594260278514
0.0485	-0.052847919592799004
0.049	-0.05492722438255102
0.0495	-0.05700323307214028
0.05	-0.05907194469231172
0.0505	-0.061125481681325554
0.051000000000000004	-0.0631517959024761
0.051500000000000004	-0.06513460135866458
0.052000000000000005	-0.0670535435144927
0.0525	-0.06888460323714515
0.053	-0.07060072141534271
0.0535	-0.07217261891962051
0.054	-0.07356977631278748
0.0545	-0.07476152913890886
0.055	-0.07571822816358854
0.0555	-0.07641240995385302
0.056	-0.07681992189531434
0.0565	-0.0769209472347023
0.057	-0.07670087995364547
0.0575	-0.07615100603218423
0.058	-0.07526895662555971
0.0585	-0.07405890941897961
0.059000000000000004	-0.07253152641368822
0.059500000000000004	-0.07070362903940032
0.06	-0.06859762415290338
0.0605	-0.06624070653651182
0.061	-0.0636638743476351
0.0615	-0.06090080304588385
0.062	-0.057986630178023725
0.0625	-0.054956707685615384
0.063	-0.05184537989600048
0.0635	-0.048684843985172734
0.064	-0.045504145526175904
0.0645	-0.04232835496545962
0.065	-0.03917796183957649
0.0655	-0.03606851270721393
0.066	-0.0330105066695228
0.0665	-0.030009549591467285
0.067	-0.027066755357905228
0.0675	-0.024179370340320628
0.068	-0.0213415863216979
0.0685	-0.018545497973380475
0.069	-0.015782154054012735
0.0695	-0.013042647148633277
0.07	-0.010319185196968426
0.07050000000000001	-0.007606089344215042
0.07100000000000001	-0.004900666710968135
0.07150000000000001	-0.0022039133069531674
0.07200000000000001	0.0004789888377947492
0.0725	0.0031384056357836284
0.073	0.005760229472753021
0.0735	0.008326103322799459
0.074	0.010813879020388016
0.0745	0.013198286460191869
0.075	0.015451779931393022
0.0755	0.017545518995290457
0.076	0.019450434721115368
0.0765	0.021138328028166765
0.077	0.022582945535977356
0.0775	0.02376097975193518
0.078	0.024652944539653367
0.0785	0.025243883386780585
0.079	0.025523876678650383
0.0795	0.025488324528738095
0.08	0.025137993180456657
0.0805	0.024478824985010195
0.081	0.023521523860606793
0.0815	0.022280939340973242
0.082	0.020775282256596042
0.0825	0.019025213259440996
0.083	0.01705285139377868
0.0835	0.014880753439116219
0.084	0.01253091564188527
0.0845	0.010023847682942847
0.085	0.0073777644080714215
0.0855	0.00460793421964488
0.08600000000000001	0.0017262144486589802
0.08650000000000001	-0.001259206044459163
0.08700000000000001	-0.004343847821583922
0.08750000000000001	-0.007526767561556163
0.088	-0.010810183880495518
0.0885	-0.01419892605456435
0.089	-0.01769973848109968
0.0895	-0.021320480973906722
0.09	-0.02506927008124323
0.0905	-0.028953609287827264
0.091	-0.03297955609010786
0.0915	-0.037150971525914005
0.092	-0.041468892937147256
0.0925	-0.045931063814027895
0.093	-0.0505316458886639
0.0935	-0.05526112868185725
0.094	-0.060106440993099954
0.0945	-0.06505125793001296
0.095	-0.07007648657772188
0.0955	-0.07516090386546484
0.096	-0.08028191209956707
0.0965	-0.08541637142284526
0.097	-0.09054146445401898
0.0975	-0.09563554676295472
0.098	-0.10067893772672645
0.0985	-0.10565460963388246
0.099	-0.11054873847750032
0.0995	-0.11535108740016413
0.1	-0.12005520282156353
0.1005	-0.1246584134061978
0.101	-0.12916163267313424
0.1015	-0.13356897664330453
0.10200000000000001	-0.13788721789676273
0.10250000000000001	-0.14212510623988117
0.10300000000000001	-0.14629259338883868
0.10350000000000001	-0.15040000427514463
0.10400000000000001	-0.1544572004919318
0.1045	-0.1584727818681608
0.105	-0.16245337015324637
0.1055	-0.1664030144198182
0.106	-0.17032275127632646
0.1065	-0.17421034466711297
0.107	-0.1780602203647317
0.1075	-0.18186359974023644
0.108	-0.18560882659064074
0.1085	-0.1892818702844086
0.109	-0.19286697881777307
0.1095	-0.1963474470757689
0.11	-0.1997064591102579
0.1105	-0.202927958936441
0.111	-0.20599750244937565
0.1115	-0.20890304368622584
0.112	-0.21163561178870594
0.1125	-0.21418984050128898
0.113	-0.21656431959707292
0.1135	-0.21876174686663097
0.114	-0.22078886975661113
0.1145	-0.2226562168589866
0.115	-0.224377630645484
0.1155	-0.22596962352421382
0.116	-0.22745058889976133
0.1165	-0.22883990693021455
0.117	-0.23015699066156506
0.11750000000000001	-0.23142032185203018
0.11800000000000001	-0.23264652686790777
0.11850000000000001	-0.23384954146333553
0.11900000000000001	-0.23503990911110154
0.11950000000000001	-0.23622425102783096
0.12	-0.23740493745737057
0.1205	-0.2385799795733056
0.121	-0.23974315005505756
0.1215	-0.24088432856265754
0.122	-0.24199005659486822
0.1225	-0.2430442751751238
0.123	-0.24402920904879438
0.1235	-0.24492635311007704
0.124	-0.2457175110342849
0.1245	-0.24638583288607804
0.125	-0.2469167979917116
0.1255	-0.24729909164956967
0.126	-0.24752532921130427
0.1265	-0.24759258846045382
0.127	-0.24750272068392679
0.1275	-0.24726242190242004
0.128	-0.24688305784137043
0.1285	-0.24638024876973066
0.129	-0.24577323266901777
0.1295	-0.24508403668573153
0.13	-0.2443364968717932
0.1305	-0.2435551743056038
0.131	-0.24276422138356285
0.1315	-0.24198625507111757
0.132	-0.24124129403250835
0.1325	-0.24054581379388715
0.133	-0.2399119685576525
0.1335	-0.23934702024112656
0.134	-0.23885300515394928
0.1345	-0.23842665695955081
0.135	-0.23805959177527847
0.1355	-0.23773874809680373
0.136	-0.23744706135144694
0.1365	-0.2371643409468696
0.137	-0.2368683072962968
0.1375	-0.2365357380031923
0.138	-0.23614366660776176
0.1385	-0.235670574339654
0.139	-0.23509751534878706
0.1395	-0.2344091189116902
0.14	-0.23359441799463476
0.1405	-0.2326474620122521
0.14100000000000001	-0.23156768223505594
0.14150000000000001	-0.23035999054429582
0.14200000000000002	-0.22903460549647858
0.14250000000000002	-0.22760661327767986
0.14300000000000002	-0.2260952844142863
0.14350000000000002	-0.22452317939148553
0.14400000000000002	-0.22291508699165638
0.1445	-0.22129684766003804
0.145	-0.2196941201007712
0.1455	-0.2181311522988379
0.146	-0.21662961809462564
0.1465	-0.21520757730399942
0.147	-0.21387861132877561
0.1475	-0.21265117753860407
0.148	-0.21152821485632892
0.1485	-0.21050702048676845
0.149	-0.2095794042192175
0.1495	-0.2087321128848127
0.15	-0.2079475040572899
0.1505	-0.2072044356286002
0.151	-0.2064793270968806
0.1515	-0.20574733981771487
0.152	-0.20498361752390948
0.1525	-0.20416452541472158
0.153	-0.20326882620496725
0.1535	-0.20227873470405677
0.154	-0.2011807986051522
0.1545	-0.19996656189778572
0.155	-0.1986329782334178
0.1555	-0.1971825541223138
0.156	-0.19562321538913136
0.1565	-0.193967904180653
0.157	-0.19223392730326785
0.1575	-0.19044208909072083
0.158	-0.18861565273888678
0.1585	-0.18677918255406528
0.159	-0.18495732541763174
0.1595	-0.18317359268046174
0.16	-0.18144920352225233
0.1605	-0.1798020475570637
0.161	-0.1782458183061229
0.1615	-0.17678936040820886
0.162	-0.17543626254366684
0.1625	-0.174184715565254
0.163	-0.17302764189236583
0.1635	-0.17195308851700591
0.164	-0.17094486268520231
0.1645	-0.1699833771289472
0.165	-0.16904666124695947
0.1655	-0.16811148639548534
0.166	-0.1671545478661032
0.1665	-0.16615364347364134
0.167	-0.16508878908185068
0.1675	-0.16394321482952276
0.168	-0.16270419210319448
0.1685	-0.1613636501075392
0.169	-0.15991855175625294
0.1695	-0.15837101098540413
0.17	-0.1567281468427172
0.1705	-0.1550016831516897
0.171	-0.15320731550180167
0.1715	-0.15136387911489793
0.17200000000000001	-0.1494923611828865
0.17250000000000001	-0.1476148090538379
0.17300000000000001	-0.14575319076981194
0.17350000000000002	-0.14392826667441233
0.17400000000000002	-0.14215853000492107
0.17450000000000002	-0.14045927061149652
0.17500000000000002	-0.13884180940507104
0.17550000000000002	-0.13731294216865106
0.176	-0.13587462043999163
0.1765	-0.13452388485319267
0.177	-0.13325305324937245
0.1775	-0.1320501527067837
0.178	-0.13089957207627287
0.1785	-0.12978290028485737
0.179	-0.12867990616958264
0.1795	-0.12756960841217813
0.18	-0.12643137962921724
0.1805	-0.12524602706094792
0.181	-0.12399679367312806
0.1815	-0.1226702277645474
0.182	-0.12125687613298343
0.1825	-0.11975176513045004
0.183	-0.11815464505170103
0.1835	-0.1164699856705959
0.184	-0.11470672372511209
0.1845	-0.11287777608007728
0.185	-0.11099934449704407
0.1855	-0.10909004878105008
0.186	-0.10716993399279838
0.1865	-0.10525940395017346
0.187	-0.10337813705653756
0.1875	-0.10154404138747947
0.188	-0.09977230389634481
0.1885	-0.09807458366934042
0.189	-0.09645839162878152
0.1895	-0.09492668933864201
0.19	-0.09347772811534
0.1905	-0.09210513708280943
0.191	-0.09079825578666284
0.1915	-0.08954269417435369
0.192	-0.08832109082283855
0.1925	-0.08711402987341192
0.193	-0.08590106875898222
0.1935	-0.08466182292044304
0.194	-0.0833770506160248
0.1945	-0.08202968079611923
0.195	-0.0806057298582695
0.1955	-0.07909505877084413
0.196	-0.07749193027030357
0.1965	-0.07579533617446202
0.197	-0.07400907678045565
0.1975	-0.07214158721544903
0.198	-0.07020551881282139
0.1985	-0.06821709641165595
0.199	-0.06619528425577863
0.1995	-0.06416080328585551
0.2	-0.06213505054407952
0.2005	-0.06013897672769494
0.201	-0.058191980350879226
0.2015	-0.05631087636911469
0.202	-0.05450899350724184
0.2025	-0.05279544808864536
0.203	-0.05117463321218168
0.20350000000000001	-0.04964595111986854
0.20400000000000001	-0.04820380410395265
0.20450000000000002	-0.0468378459575793
0.20500000000000002	-0.045533482465812014
0.20550000000000002	-0.044272596460879214
0.20600000000000002	-0.04303446119980013
0.20650000000000002	-0.04179679587660098
0.20700000000000002	-0.04053690947616146
0.20750000000000002	-0.03923287431451679
0.20800000000000002	-0.03786466875348037
0.2085	-0.03641522983418171
0.209	-0.0348713608930161
0.2095	-0.033224446395217794
0.21	-0.03147093588882896
0.2105	-0.02961257065851568
0.211	-0.027656339752567163
0.2115	-0.025614165900454008
0.212	-0.023502335724333797
0.2125	-0.021340701862781013
0.213	-0.019151696487361234
0.2135	-0.01695920558779468
0.214	-0.014787360813204833
0.2145	-0.012659310194493463
0.215	-0.010596030491193837
0.2155	-0.008615242119066144
0.216	-0.0067304826998827805
0.2165	-0.0049503874704036836
0.217	-0.0032782144803543884
0.2175	-0.0017116402156902833
0.218	-0.00024283762349282866
0.2185	0.0011411658193882467
0.219	0.0024578666312026895
0.2195	0.0037284305763879907
0.22	0.0049766467954291006
0.2205	0.006227742891378096
0.221	0.0075071203675226746
0.2215	0.00883907413556774
0.222	0.010245560915073101
0.2225	0.01174507915452453
0.223	0.013351717721577018
0.2235	0.015074422296949962
0.224	0.016916517575535504
0.2245	0.018875510571413488
0.225	0.02094318618488032
0.2255	0.023105991433328574
0.226	0.02534569012153278
0.2265	0.027640255973937513
0.227	0.029964960073050124
0.2275	0.03229359846715581
0.228	0.03459979854052411
0.2285	0.03685833855696759
0.229	0.03904641391409832
0.2295	0.04114478613447209
0.23	0.043138756353946685
0.2305	0.045018913764850045
0.231	0.04678162069865664
0.2315	0.04842920922703244
0.232	0.049969878657404564
0.2325	0.05141729836806601
0.233	0.052789935306050834
0.2335	0.0541101394044675
0.234	0.0554030324568904
0.23450000000000001	0.05669525598943187
0.23500000000000001	0.05801364088524964
0.23550000000000001	0.05938386557099376
0.23600000000000002	0.06082917025916161
0.23650000000000002	0.062369192014177906
0.23700000000000002	0.06401897940583802
0.23750000000000002	0.06578823653059576
0.23800000000000002	0.06768083466963791
0.23850000000000002	0.06969461639225441
0.23900000000000002	0.0718215021828255
0.23950000000000002	0.07404789441425928
0.24	0.07635535848196712
0.2405	0.078721546910921
0.241	0.08112131996424692
0.2415	0.083528006339066
0.242	0.08591474043966227
0.2425	0.08825580883133098
0.243	0.09052793799975616
0.2435	0.09271145849700728
0.244	0.09479128679846752
0.2445	0.09675767541049332
0.245	0.09860669349053916
0.2455	0.10034041387648707
0.246	0.1019667972791257
0.2465	0.10349927971779914
0.247	0.10495608429666593
0.2475	0.10635929236555955
0.248	0.1077337212769963
0.2485	0.10910566572144204
0.249	0.110501566500144
0.2495	0.11194667422922282
0.25	0.11346377567564774
0.2505	0.11507204719480338
0.251	0.11678609323508947
0.2515	0.11861521842843441
0.252	0.12056296987760205
0.2525	0.12262697248792319
0.253	0.1247990652733123
0.2535	0.12706573125371215
0.254	0.1294087986331868
0.2545	0.13180637716494562
0.255	0.13423398167348605
0.2555	0.13666578522254408
0.256	0.13907593787324155
0.2565	0.141439883702554
0.257	0.14373560891400836
0.2575	0.14594475746107263
0.258	0.14805355743484325
0.2585	0.15005351119167346
0.259	0.15194181431590545
0.2595	0.15372148240811606
0.26	0.1554011796497841
0.2605	0.15699475835611076
0.261	0.15852053350958414
0.2615	0.1600003298119746
0.262	0.1614583504091424
0.2625	0.1629199255372679
0.263	0.16441020544580848
0.2635	0.1659528647594096
0.264	0.16756888480475304
0.2645	0.1692754763817854
0.265	0.17108519820942808
0.2655	0.17300531619532475
0.266	0.17503743628414278
0.2665	0.17717742956488178
0.267	0.17941565328625167
0.2675	0.18173745621149473
0.268	0.18412394212090957
0.2685	0.18655295199248814
0.269	0.18900021414054746
0.2695	0.19144060294739607
0.27	0.19384944122892153
0.2705	0.19620377902020952
0.271	0.1984835827693963
0.2715	0.20067277352702145
0.272	0.20276006047985887
0.2725	0.20473952670566
0.273	0.2066109367791997
0.2735	0.20837975018641658
0.274	0.2100568396668748
0.2745	0.2116579288261462
0.275	0.21320277785616107
0.2755	0.21471415922668957
0.276	0.21621667609325249
0.2765	0.21773548434365098
0.277	0.21929498425301994
0.2775	0.22091754937222433
0.278	0.22262235844693895
0.2785	0.22442439094414868
0.279	0.22633363841289222
0.2795	0.22835457285186747
0.28	0.2304859000627017
0.2805	0.2327206113097768
0.281	0.23504633123734217
0.28150000000000003	0.23744594470193114
0.28200000000000003	0.2398984707498662
0.28250000000000003	0.24238013914985818
0.28300000000000003	0.24486561434200368
0.28350000000000003	0.24732930393397215
0.28400000000000003	0.24974668436615424
0.28450000000000003	0.25209557531854165
0.28500000000000003	0.2543572969043199
0.28550000000000003	0.25651764956898226
0.28600000000000003	0.25856766559458666
0.28650000000000003	0.260504092741745
0.28700000000000003	0.2623295842550059
0.28750000000000003	0.2640525845113366
0.28800000000000003	0.2656869152358694
0.2885	0.2672510826413595
0.289	0.26876734027439525
0.2895	0.270260555028621
0.29	0.2717569340574529
0.2905	0.27328267765228703
0.291	0.27486262716284654
0.2915	0.27651897750950566
0.292	0.2782701207395652
0.2925	0.2801296805600216
0.293	0.28210578816374493
0.2935	0.2842006374391078
0.294	0.2864103434350592
0.2945	0.28872511246813065
0.295	0.29112971629541884
0.2955	0.2936042471552109
0.296	0.29612511599626806
0.2965	0.29866624362311295
0.297	0.3012003844284924
0.2975	0.3037005153877649
0.298	0.3061412194202273
0.2985	0.30849999227179215
0.299	0.3107584057496626
0.2995	0.31290306726480616
0.3	0.3149263258572458
0.3005	0.3168266876783719
0.301	0.3186089186362218
0.3015	0.3202838278260207
0.302	0.32186774165877546
0.3025	0.32338169443363224
0.303	0.32485037566460245
0.3035	0.32630088702136745
0.304	0.3277613716305321
0.3045	0.3292595851956513
0.305	0.3308214815801843
0.3055	0.3324698849851104
0.306	0.33422331665849453
0.3065	0.33609503640220273
0.307	0.3380923483735887
0.3075	0.34021620735868885
0.308	0.342461146491274
0.3085	0.34481553107967755
0.309	0.3472621266097884
0.3095	0.3497789529634359
0.31	0.3523403822452474
0.3105	0.35491842509795485
0.311	0.3574841406490063
0.3115	0.3600090987730432
0.312	0.3624668205121218
0.3125	0.364834123421645
0.313	0.36709230326621833
0.3135	0.36922809164716536
0.314	0.37123434039441294
0.3145	0.3731103973335239
0.315	0.3748621536474777
0.3155	0.37650175970134203
0.316	0.3780470230405894
0.3165	0.3795205184533179
0.317	0.38094845467793925
0.3175	0.3823593547901614
0.318	0.3837826168781292
0.3185	0.38524702781959747
0.319	0.3867793054879944
0.3195	0.38840274340067404
0.32	0.39013602674274284
0.3205	0.39199228010572673
0.321	0.39397839560360687
0.3215	0.39609467585873254
0.322	0.3983348104041191
0.3225	0.4006861871355868
0.323	0.40313052342654976
0.3235	0.40564478525627645
0.324	0.4082023480280653
0.3245	0.4107743404162638
0.325	0.4133311032117378
0.3255	0.41584368921527154
0.326	0.4182853280633584
0.3265	0.4206327815759871
0.327	0.42286752070929023
0.3275	0.42497666420216795
0.328	0.42695363107067935
0.3285	0.42879847361615436
0.329	0.43051787383613677
0.3295	0.4321248032368558
0.33	0.4336378631712088
0.3305	0.43508033909464583
0.331	0.43647901671302264
0.3315	0.4378628201466137
0.332	0.43926134133142275
0.3325	0.4407033354560746
0.333	0.4422152590023386
0.3335	0.44381992482602933
0.334	0.4455353427878768
0.3345	0.4473738050199695
0.335	0.44934126247024564
0.3355	0.4514370245375461
0.336	0.4536537971476373
0.3365	0.45597805736513586
0.337	0.4583907454674901
0.3375	0.46086823920158904
0.338	0.46338356052931157
0.3385	0.4659077532828419
0.339	0.4684113614028294
0.3395	0.4708659322717224
0.34	0.47324546834725967
0.3405	0.4755277529169378
0.341	0.47769548220261315
0.3415	0.4797371459206256
0.342	0.4816476112447482
0.3425	0.48342838027257407
0.343	0.4850875077875556
0.3435	0.4866391834863063
0.34400000000000003	0.4881030000155798
0.34450000000000003	0.4895029442566515
0.34500000000000003	0.4908661634822548
0.34550000000000003	0.49222156956504104
0.34600000000000003	0.49359835274309294
0.34650000000000003	0.4950244811182314
0.34700000000000003	0.4965252628343621
0.34750000000000003	0.4981220447128638
0.34800000000000003	0.49983111416878856
0.34850000000000003	0.5016628608480351
0.34900000000000003	0.5036212411403679
0.34950000000000003	0.5057035732140673
0.35000000000000003	0.5079006732776874
0.35050000000000003	0.5101973262696434
0.35100000000000003	0.5125730670038917
0.35150000000000003	0.5150032318405419
0.352	0.5174602270235255
0.3525	0.5199149486499229
0.353	0.522338281383694
0.3535	0.5247025989071109
0.354	0.5269831889320682
0.3545	0.529159529384436
0.355	0.5312163499383599
0.3555	0.5331444240308317
0.356	0.5349410502725083
0.3565	0.5366101980851332
0.357	0.5381623096253322
0.3575	0.5396137677165982
0.358	0.5409860567000636
0.3585	0.542304658947125
0.359	0.543597743438262
0.3595	0.5448947135976839
0.36	0.5462246889243394
0.3605	0.5476149984931684
0.361	0.5490897639283422
0.3615	0.5506686449898315
0.362	0.5523658126878929
0.3625	0.5541892032624477
0.363	0.5561400920240829
0.3635	0.558213009681541
0.364	0.560396006213705
0.3645	0.5626712494817855
0.365	0.5650159285360637
0.3655	0.5674034158375298
0.366	0.5698046291988329
0.3665	0.572189523844637
0.367	0.574528638139153
0.3675	0.5767946135876014
0.368	0.578963610848083
0.3685	0.5810165486417664
0.369	0.5829401013670132
0.3695	0.5847274034579474
0.37	0.5863784234598078
0.3705	0.5878999876623217
0.371	0.5893054510774166
0.3715	0.5906140316508633
0.372	0.5918498409307328
0.3725	0.5930406600880807
0.373	0.5942165233893361
0.3735	0.5954081812724453
0.374	0.5966455215568447
0.3745	0.5979560296848225
0.375	0.5993633671175487
0.3755	0.6008861411736741
0.376	0.6025369299908857
0.3765	0.6043216133940037
0.377	0.606239044919673
0.3775	0.6082810828665375
0.378	0.6104329798966814
0.3785	0.6126741123460775
0.379	0.614979012949398
0.3795	0.6173186550437503
0.38	0.6196619232920513
0.3805	0.6219771962332226
0.381	0.624233960029664
0.3815	0.6264043709560514
0.382	0.6284646865612058
0.3825	0.6303964919250916
0.383	0.6321876577041969
0.3835	0.6338329801947022
0.384	0.6353344697597978
0.3845	0.6367012718474392
0.385	0.6379492235577919
0.3855	0.6391000673499188
0.386	0.6401803610521408
0.3865	0.641220138958984
0.387	0.6422513916565864
0.3875	0.6433064416540025
0.388	0.6444162974195602
0.3885	0.6456090697377967
0.389	0.6469085313362531
0.3895	0.6483328936240377
0.39	0.6498938634889263
0.3905	0.6515960289646497
0.391	0.6534366059194321
0.3915	0.6554055595759545
0.392	0.6574860955846168
0.3925	0.6596554965093406
0.393	0.661886261911916
0.3935	0.6641474946420518
0.394	0.6664064632558403
0.3945	0.6686302613491149
0.395	0.6707874794781775
0.3955	0.672849804518139
0.396	0.6747934648295705
0.3965	0.6766004472965695
0.397	0.6782594237795114
0.3975	0.6797663392153264
0.398	0.6811246307537041
0.3985	0.682345066068347
0.399	0.683445208374293
0.3995	0.6844485347268485
0.4	0.685383251902053
0.4005	0.6862808696556998
0.401	0.687174603632601
0.4015	0.6880976890077222
0.402	0.6890816906297262
0.4025	0.6901548957586101
0.403	0.6913408714184084
0.4035	0.6926572601234943
0.404	0.6941148756973946
0.4045	0.6957171456944538
0.405	0.6974599293282038
0.4055	0.6993317207008612
0.406	0.7013142274891515
0.40650000000000003	0.7033832960745655
0.40700000000000003	0.7055101363906728
0.40750000000000003	0.7076627844031987
0.40800000000000003	0.709807727928182
0.40850000000000003	0.7119116130581923
0.40900000000000003	0.7139429442429632
0.40950000000000003	0.7158736912810674
0.41000000000000003	0.7176807211194274
0.41050000000000003	0.7193469811971199
0.41100000000000003	0.720862373663766
0.41150000000000003	0.7222242755128835
0.41200000000000003	0.7234376776987586
0.41250000000000003	0.7245149357337767
0.41300000000000003	0.7254751441008722
0.41350000000000003	0.7263431660494617
0.41400000000000003	0.7271483679889778
0.41450000000000004	0.7279231228475371
0.41500000000000004	0.7287011586461952
0.41550000000000004	0.7295158365393926
0.41600000000000004	0.7303984462751173
0.4165	0.7313766062384962
0.417	0.732472849994159
0.4175	0.7337034717979274
0.418	0.7350776903844516
0.4185	0.7365971741225739
0.419	0.7382559521897862
0.4195	0.7400407166915914
0.42	0.7419315006485019
0.4205	0.7439026975161565
0.421	0.7459243703792677
0.4215	0.7479637840673945
0.422	0.7499870819459378
0.4225	0.7519610216327007
0.423	0.753854680768654
0.4235	0.7556410453974284
0.424	0.7572983994150408
0.4245	0.7588114436434433
0.425	0.7601720868478754
0.4255	0.7613798677589085
0.426	0.7624419860222831
0.4265	0.7633729400199042
0.427	0.7641937896596308
0.4275	0.7649310814871565
0.428	0.7656154908421752
0.4285	0.7662802503700255
0.429	0.766959445256993
0.4295	0.7676862625100761
0.43	0.7684912840873162
0.4305	0.7694009115681651
0.431	0.7704360034358222
0.4315	0.7716107952569448
0.432	0.7729321586347884
0.4325	0.774399237512458
0.433	0.7760034810958559
0.4335	0.7777290723377488
0.434	0.7795537306159976
0.4345	0.7814498479920275
0.435	0.7833859012391415
0.4355	0.7853280675700458
0.436	0.7872419614057491
0.4365	0.7890944031636078
0.437	0.7908551292350017
0.4375	0.7924983551741364
0.438	0.7940041114912831
0.4385	0.7953592829668055
0.439	0.7965582974933482
0.4395	0.7976034283453278
0.44	0.7985046935548605
0.4405	0.7992793567304587
0.441	0.7999510541311581
0.4415	0.8005485920532778
0.442	0.8011044756099629
0.4425	0.8016532439071062
0.443	0.8022296967224568
0.4435	0.8028671035514375
0.444	0.8035954869889534
0.4445	0.8044400688047177
0.445	0.8054199589155896
0.4455	0.806547155170672
0.446	0.807825906064847
0.4465	0.809252469986885
0.447	0.8108152843327692
0.4475	0.8124955368095268
0.448	0.8142681105953917
0.4485	0.8161028557689464
0.449	0.8179661225635538
0.4495	0.8198224784137343
0.45	0.8216365211414715
0.4505	0.8233746954849481
0.451	0.8250070197739678
0.4515	0.8265086339365276
0.452	0.8278610889660596
0.4525	0.8290533110405932
0.453	0.8300821900033742
0.4535	0.8309527610504703
0.454	0.8316779692497278
0.4545	0.8322780278758227
0.455	0.8327794023945942
0.4555	0.8332134711966362
0.456	0.833614930874161
0.4565	0.83402002709495
0.457	0.8344647012653297
0.4575	0.8349827477127069
0.458	0.83560407581409
0.4585	0.8363531663545242
0.459	0.8372478016707717
0.4595	0.8382981353086403
0.46	0.83950614969597
0.4605	0.840865530582001
0.461	0.842361965723563
0.4615	0.8439738535952207
0.462	0.8456733868747461
0.4625	0.8474279561854671
0.463	0.8492018030539821
0.4635	0.8509578381178059
0.464	0.8526595319626642
0.4645	0.8542727820361449
0.465	0.8557676600851974
0.4655	0.8571199504593328
0.466	0.8583124001183166
0.4665	0.8593356157554591
0.467	0.8601885613581255
0.4675	0.8608786298661762
0.468	0.861421284320708
0.4685	0.861839285910162
0.46900000000000003	0.8621615474922109
0.46950000000000003	0.8624216704121562
0.47000000000000003	0.8626562387627467
0.47050000000000003	0.8629029577944617
0.47100000000000003	0.8631987313383471
0.47150000000000003	0.8635777764188097
0.47200000000000003	0.8640698715316056
0.47250000000000003	0.8646988284193705
0.47300000000000003	0.86548126592331
0.47350000000000003	0.8664257491918276
0.47400000000000003	0.8675323389598169
0.47450000000000003	0.8687925747200135
0.47500000000000003	0.8701898934551254
0.47550000000000003	0.8717004633180169
0.47600000000000003	0.873294390377559
0.47650000000000003	0.874937237380801
0.47700000000000004	0.8765917774033841
0.47750000000000004	0.8782198930988894
0.47800000000000004	0.8797845246443802
0.47850000000000004	0.881251566812433
0.47900000000000004	0.8825916180255124
0.47950000000000004	0.8837814916521637
0.48	0.8848054118165376
0.4805	0.8856558320067339
0.481	0.8863338339707766
0.4815	0.886849085804103
0.482	0.8872193606664973
0.4825	0.88746964006723
0.483	0.8876308469720166
0.4835	0.8877382730201469
0.484	0.8878297799152838
0.4845	0.8879438667547052
0.485	0.8881177020820847
0.4855	0.8883852214198893
0.486	0.888775387848846
0.4865	0.8893107050076061
0.487	0.8900060590965377
0.4875	0.8908679497325833
0.488	0.8918941496680456
0.4885	0.8930738114660841
0.489	0.8943880163396085
0.4895	0.8958107376796925
0.49	0.8973101704880295
0.4905	0.898850359080543
0.491	0.9003930400172279
0.4915	0.901899606033369
0.492	0.9033330903807351
0.4925	0.9046600697697252
0.493	0.9058523881068093
0.4935	0.9068886122504052
0.494	0.9077551446088106
0.4945	0.9084469348868339
0.495	0.9089677537636511
0.4955	0.909330013708215
0.496	0.9095541453632716
0.4965	0.9096675607643891
0.497	0.9097032559336516
0.4975	0.9096981240039295
0.498	0.9096910650281755
0.4985	0.9097209892319991
0.499	0.9098248161238093
0.4995	0.910035572284866
0.5	0.9103806857901711
0.5005000000000001	0.9108805652997018
0.501	0.911547537406696
0.5015000000000001	0.9123851975683126
0.502	0.9133882088038627
0.5025000000000001	0.9145425594064657
0.503	0.9158262673496391
0.5035000000000001	0.9172104960897353
0.504	0.918661025249643
0.5045000000000001	0.9201400013120639
0.505	0.9216078789007756
0.5055000000000001	0.9230254532410711
0.506	0.9243558794887853
0.5065000000000001	0.9255665750638369
0.507	0.9266309069078134
0.5075000000000001	0.9275295764205275
0.508	0.9282516301723817
0.5085000000000001	0.9287950435598716
0.509	0.9291668463995374
0.5095000000000001	0.9293827829262394
0.51	0.929466522573061
0.5105000000000001	0.9294484610353
0.511	0.929364172270406
0.5115000000000001	0.9292525901685289
0.512	0.929154012708764
0.5125	0.9291080307617307
0.513	0.9291514878187624
0.5135	0.9293165755978987
0.514	0.9296291637525058
0.5145	0.9301074501223158
0.515	0.9307610017121967
0.5155	0.9315902366851784
0.516	0.9325863751262651
0.5165	0.9337318623230592
0.517	0.9350012440475552
0.5175	0.9363624500558742
0.518	0.9377784209462985
0.5185	0.9392089957182754
0.519	0.9406129637778012
0.5195	0.9419501764461491
0.52	0.9431836097072506
0.5205	0.9442812721577909
0.521	0.9452178598023523
0.5215	0.9459760720828246
0.522	0.9465475207048123
0.5225	0.9469331835531182
0.523	0.9471433792181466
0.5235	0.9471972621989564
0.524	0.9471218634500498
0.5245	0.9469507243352069
0.525	0.9467221930389584
0.5255	0.9464774699815587
0.526	0.9462585018801216
0.5265	0.9461058321140597
0.527	0.9460565175633607
0.5275	0.946142218951364
0.528	0.9463875630868638
0.5285	0.946808861693464
0.529	0.9474132534283329
0.5295	0.9481983141454079
0.53	0.9491521565470563
0.5305	0.9502540153145862
0.531	0.9514752888946993
0.5315	0.9527809856247541
0.532	0.95413150101354
0.5325	0.9554846358331581
0.533	0.9567977521109241
0.5335	0.9580299567937165
0.534	0.9591442011786793
0.5345	0.9601091882631038
0.535	0.9609009897678106
0.5355	0.9615042892527318
0.536	0.9619131867299935
0.5365	0.9621315225243401
0.537	0.962172702694447
0.5375	0.9620590338561112
0.538	0.9618206004317331
0.5385	0.9614937408967623
0.539	0.9611192002907145
0.5395	0.9607400530392941
0.54	0.9603995021250189
0.5405	0.9601386672201788
0.541	0.9599944752081896
0.5415	0.9599977615125944
0.542	0.9601716800709887
0.5425	0.9605305041645131
0.543	0.9610788804330553
0.5435	0.9618115752828402
0.544	0.9627137277064155
0.5445	0.9637615965734954
0.545	0.9649237650458075
0.5455	0.9661627412255329
0.546	0.9674368736780828
0.5465	0.9687024841336418
0.547	0.9699161083161605
0.5475	0.9710367300674995
0.548	0.9720278940375028
0.5485	0.9728595882057077
0.549	0.9735097990924505
0.5495	0.97396565912337
0.55	0.9742241263900572
0.5505	0.9742921609428089
0.551	0.9741863875388154
0.5515	0.9739322611301614
0.552	0.9735627769578697
0.5525	0.973116790604838
0.553	0.9726370335406205
0.5535	0.9721679255202835
0.554	0.97175329585497
0.5545	0.9714341304941422
0.555	0.9712464607829191
0.5555	0.9712195027242019
0.556	0.9713741429324707
0.5565	0.9717218498511662
0.557	0.9722640671126057
0.5575	0.9729921212540227
0.558	0.973887649626654
0.5585	0.9749235275987606
0.559	0.9760652484315978
0.5595	0.9772726858243236
0.56	0.9785021492871917
0.5605	0.9797086272402108
0.561	0.9808481028420889
0.5615	0.9818798235529695
0.562	0.9827684075436938
0.5625	0.9834856781900976
0.5630000000000001	0.9840121316294766
0.5635	0.9843379610147044
0.5640000000000001	0.9844635837317198
0.5645	0.9843996432939156
0.5650000000000001	0.9841664845903413
0.5655	0.9837931282605245
0.5660000000000001	0.9833157958037962
0.5665	0.9827760602734855
0.5670000000000001	0.9822187168544012
0.5675	0.9816894822660648
0.5680000000000001	0.9812326410091498
0.5685	0.9808887594979875
0.5690000000000001	0.9806925859272345
0.5695	0.9806712444547335
0.5700000000000001	0.9808428174067795
0.5705	0.9812153894775663
0.5710000000000001	0.9817866043045642
0.5715	0.9825437575597143
0.5720000000000001	0.9834644231459118
0.5725	0.9845175816432032
0.5730000000000001	0.9856651942216118
0.5735	0.9868641421651633
0.5740000000000001	0.9880684331288115
0.5745	0.9892315612655211
0.5750000000000001	0.9903089001471809
0.5755	0.9912600053977497
0.5760000000000001	0.9920507082793034
0.5765	0.9926548919155621
0.577	0.9930558578816833
0.5775	0.993247211722873
0.578	0.9932332205284513
0.5785	0.9930286227285584
0.579	0.9926578984131577
0.5795	0.9921540362530602
0.58	0.9915568591003824
0.5805	0.9909109932190676
0.581	0.9902635846599929
0.5815	0.9896618795833759
0.582	0.9891507926461646
0.5825	0.9887705885217155
0.583	0.9885547961375674
0.5835	0.9885284635693902
0.584	0.988706844297943
0.5845	0.9890945835926063
0.585	0.98968544824594
0.5855	0.9904626150527943
0.586	0.9913995047302553
0.5865	0.9924611198848701
0.587	0.9936058195976409
0.5875	0.9947874405598577
0.588	0.9959576566273705
0.5885	0.9970684561087568
0.589	0.998074609724335
0.5895	0.9989360023125792
0.59	0.9996197080283765
0.5905	1.000101701648113
0.591	1.0003681170242087
0.5915	1.0004159867834161
0.592	1.000253423865463
0.5925	0.9998992340974839
0.593	0.9993819782296294
0.5935	0.9987385302165066
0.594	0.9980122045566193
0.5945	0.9972505478528462
0.595	0.9965029072718418
0.5955	0.9958179003453913
0.596	0.9952409159519203
0.5965	0.9948117750472868
0.597	0.9945626718284898
0.5975	0.9945165019003389
0.598	0.9946856643831928
0.5985	0.9950714007451477
0.599	0.9956637056953794
0.5995	0.9964418161401865
0.6	0.9973752544839843
0.6005	0.9984253739821114
0.601	0.9995473278940589
0.6015	1.0006923621870538
0.602	1.00181031464304
0.6025	1.0028521923097111
0.603	1.003772694885417
0.6035	1.0045325540793986
0.604	1.0051005681343825
0.6045	1.0054552260847835
0.605	1.0055858371748856
0.6055	1.005493106118477
0.606	1.0051891232558356
0.6065	1.0046967687033672
0.607	1.0040485597535995
0.6075	1.0032849995162867
0.608	1.002452510612223
0.6085	1.0016010593031557
0.609	1.0007815916422285
0.6095	1.000043413211645
0.61	0.9994316472474318
0.6105	0.9989849022513282
0.611	0.9987332697292174
0.6115	0.9986967559952137
0.612	0.9988842298841321
0.6125	0.9992929418464317
0.613	0.9999086406056317
0.6135	1.0007062828397173
0.614	1.001651300783646
0.6145	1.0027013638144946
0.615	1.003808544463974
0.6155	1.0049217782332098
0.616	1.0059894911593341
0.6165	1.0069622601123638
0.617	1.0077953687635284
0.6175	1.0084511271862195
0.618	1.0089008348884598
0.6185	1.0091262851396572
0.619	1.0091207318304996
0.6195	1.0088892676030161
0.62	1.008448592202269
0.6205	1.0078261813822114
0.621	1.0070588976319135
0.6215	1.0061911128791605
0.622	1.0052724386817236
0.6225	1.0043551799159238
0.623	1.0034916425473845
0.6235	1.0027314339523785
0.624	1.0021188950248847
0.6245	1.0016907968949218
0.625	1.0014744218081584
0.6255000000000001	1.001486128240222
0.626	1.0017304756279741
0.6265000000000001	1.0021999554524001
0.627	1.0028753442692089
0.6275000000000001	1.0037266622519394
0.628	1.0047146895370536
0.6285000000000001	1.0057929637557355
0.629	1.006910157099843
0.6295000000000001	1.0080127114016821
0.63	1.0090475960481762
0.6305000000000001	1.009965046821847
0.631	1.0107211443307589
0.6315000000000001	1.0112800985491446
0.632	1.011616120755813
0.6325000000000001	1.0117147850875985
0.633	1.01157380795896
0.6335000000000001	1.0112032034090792
0.634	1.0106248044985657
0.6345000000000001	1.0098711735427086
0.635	1.0089839555547422
0.6355000000000001	1.008011758148958
0.636	1.0070076658228233
0.6365000000000001	1.0060265157150583
0.637	1.0051220746177427
0.6375000000000001	1.0043442625317482
0.638	1.0037365660906035
0.6385000000000001	1.003333775817219
0.639	1.0031601648813246
0.6395000000000001	1.0032282046124914
0.64	1.0035378846316092
0.6405	1.0040766744901433
0.641	1.0048201307377278
0.6415	1.0057331200686979
0.642	1.0067715973415852
0.6425	1.0078848484693717
0.643	1.0090180839364058
0.6435	1.0101152502741644
0.644	1.0111219151899677
0.6445	1.0119880778109411
0.645	1.0126707589205097
0.6455	1.0131362369734556
0.646	1.0133618135381568
0.6465	1.0133370157308967
0.647	1.0130641719620295
0.6475	1.012558329439044
0.648	1.0118465157206855
0.6485	1.0109663804488025
0.649	1.0099642854556794
0.6495	1.008892940094965
0.65	1.007808702385955
0.6505	1.0067686841546781
0.651	1.005827808874943
0.6515	1.0050359737942889
0.652	1.00443546300193
0.6525	1.004058745588829
0.653	1.0039267735861948
0.6535	1.0040478689308852
0.654	1.0044172585885174
0.6545	1.0050172837069455
0.655	1.0058182739803463
0.6555	1.0067800440627475
0.656	1.0078539366521924
0.6565	1.0089853084413378
0.657	1.0101163319752176
0.6575	1.0111889697827523
0.658	1.0121479678353367
0.6585	1.0129437139363626
0.659	1.0135348131585145
0.6595	1.0138902466092372
0.66	1.0139910009112998
0.6605	1.013831082766837
0.661	1.0134178644551053
0.6615	1.0127717404854581
0.662	1.011925111122674
0.6625	1.0109207432931129
0.663	1.0098095916695038
0.6635	1.0086481908450144
0.664	1.0074957519798504
0.6645	1.006411112958527
0.665	1.0054496991041184
0.6655	1.0046606514202823
0.666	1.0040842711516285
0.6665	1.0037499135654242
0.667	1.0036744410591123
0.6675	1.003861317144437
0.668	1.004300390006604
0.6685	1.0049683788688737
0.669	1.00583004013266
0.6695	1.0068399550806055
0.67	1.0079448486454936
0.6705	1.009086321037609
0.671	1.0102038523327745
0.6715	1.0112379255918922
0.672	1.0121331074835385
0.6725	1.012840927079859
0.673	1.0133224034311856
0.6735	1.013550090209317
0.674	1.0135095302543742
0.6745	1.0132000430193704
0.675	1.0126348021400213
0.6755	1.0118401969092485
0.676	1.0108545084253633
0.6765	1.00972596670028
0.677	1.0085102872195584
0.6775	1.0072678126648127
0.678	1.0060604063186118
0.6785	1.004948256976301
0.679	1.0039867602764363
0.6795	1.0032236379420347
0.68	1.0026964446476296
0.6805	1.0024305926734502
0.681	1.0024379981629596
0.6815	1.0027164210027526
0.682	1.0032495347197878
0.6825	1.0040077251686732
0.683	1.0049495790991336
0.6835	1.006023987898269
0.684	1.0071727597501912
0.6845	1.0083336068162683
0.685	1.0094433542074488
0.6855	1.0104412055438439
0.686	1.0112718964212248
0.6865	1.0118885723374822
0.687	1.0122552413330708
0.6875	1.012348673088251
0.6880000000000001	1.0121596444118721
0.6885	1.0116934645167088
0.6890000000000001	1.0109697504929713
0.6895	1.0100214620628893
0.6900000000000001	1.0088932430315376
0.6905	1.0076391528594129
0.6910000000000001	1.0063199036009947
0.6915	1.004999743421276
0.6920000000000001	1.0037431466564637
0.6925	1.0026114809314512
0.6930000000000001	1.0016598236118874
0.6935	1.0009340927314272
0.6940000000000001	1.0004686418335758
0.6945	1.0002844446849835
0.6950000000000001	1.0003879657406622
0.6955	1.0007707771040046
0.6960000000000001	1.0014099443253197
0.6965	1.00226916369637
0.6970000000000001	1.003300594773027
0.6975	1.0044472957093398
0.6980000000000001	1.005646137493137
0.6985	1.0068310479806206
0.6990000000000001	1.0079364190600644
0.6995	1.008900501267666
0.7000000000000001	1.0096686102274297
0.7005	1.010195978420543
0.7010000000000001	1.010450103567196
0.7015	1.0104124704356612
0.7020000000000001	1.010079554885946
0.7025	1.0094630557760131
0.7030000000000001	1.0085893401194095
0.7035	1.0074981275375163
0.704	1.0062404794972957
0.7045	1.0048761950213114
0.705	1.003470745616743
0.7055	1.002091906469064
0.706	1.000806257202966
0.7065	0.9996757328585312
0.707	0.9987544037531152
0.7075	0.9980856516683987
0.708	0.9976998898662044
0.7085	0.9976129467968948
0.709	0.9978251994237657
0.7095	0.9983215035801188
0.71	0.9990719276795431
0.7105	1.0000332545323007
0.711	1.0011511761316152
0.7115	1.0023630701339334
0.712	1.0036012162510894
0.7125	1.0047962874991898
0.713	1.0058809364397006
0.7135	1.006793290999747
0.714	1.007480178491557
0.7145	1.0078999098909447
0.715	1.0080244786197288
0.7155	1.0078410578897423
0.716	1.0073527165904317
0.7165	1.0065783138996336
0.717	1.0055515752017157
0.7175	1.0043193943207096
0.718	1.0029394473211322
0.7185	1.0014772391034568
0.719	1.0000027338455875
0.7195	0.99858674244877
0.72	0.9972972533625842
0.7205	0.9961958967715524
0.721	0.9953347259031274
0.7215	0.9947534834493521
0.722	0.9944774965638513
0.7225	0.9945163118404363
0.723	0.9948631437323302
0.7235	0.995495167976189
0.724	0.9963746478987794
0.7245	0.9974508382635235
0.725	0.9986625708006261
0.7255	0.9999413898679448
0.726	1.001215077678304
0.7265	1.00241138773149
0.727	1.0034617936147734
0.7275	1.0043050588146138
0.728	1.0048904417310556
0.7285	1.0051803683004392
0.729	1.0051524316043872
0.7295	1.0048006122088662
0.73	1.0041356529834833
0.7305	1.0031845657457257
0.731	1.0019892920114462
0.7315	1.0006045840869784
0.732	0.9990952134272303
0.7325	0.9975326484856306
0.733	0.9959913723445992
0.7335	0.9945450297559859
0.734	0.993262602802747
0.7345	0.9922048136809629
0.735	0.9914209420917097
0.7355	0.9909462239557771
0.736	0.9907999686597357
0.7365	0.9909844953051388
0.737	0.9914849463403197
0.7375	0.992269991668177
0.738	0.9932933901796157
0.7385	0.9944963310508361
0.739	0.9958104363834117
0.7395	0.9971612719886017
0.74	0.9984721861494
0.7405	0.9996682784655643
0.741	1.0006802933549022
0.7415	1.0014482358800605
0.742	1.0019245211760004
0.7425	1.002076492205686
0.743	1.0018881726931506
0.7435	1.0013611612424844
0.744	1.0005146168450312
0.7445	0.999384332932489
0.745	0.9980209444254633
0.7455	0.9964873574026094
0.746	0.9948555317220096
0.7465	0.9932027810331715
0.747	0.9916077803280743
0.7475	0.9901464871244243
0.748	0.988888187686196
0.7485	0.9878918740463617
0.749	0.9872031412522345
0.7495	0.986851768009472
0.75	0.9868501090780172
0.7505000000000001	0.9871923861444498
0.751	0.9878549175933148
0.7515000000000001	0.9887972790094465
0.752	0.9899643378773609
0.7525000000000001	0.99128906031453
0.753	0.9926959471633281
0.7535000000000001	0.9941049234966008
0.754	0.9954354813219246
0.7545000000000001	0.996610861297708
0.755	0.9975620563690443
0.7555000000000001	0.9982314285899789
0.756	0.9985757496348769
0.7565000000000001	0.9985685046615619
0.757	0.9982013368001458
0.7575000000000001	0.9974845536860533
0.758	0.9964466658681811
0.7585000000000001	0.9951329771066239
0.759	0.9936032959293283
0.7595000000000001	0.9919288837757688
0.76	0.9901887952158673
0.7605000000000001	0.9884657979824721
0.761	0.9868420831860378
0.7615000000000001	0.9853949878734446
0.762	0.984192952389582
0.7625000000000001	0.9832919237353902
0.763	0.9827323938248675
0.7635000000000001	0.9825372293369123
0.764	0.9827104093665936
0.7645000000000001	0.983236740373147
0.765	0.984082567399417
0.7655000000000001	0.9851974488092272
0.766	0.9865167115391039
0.7665000000000001	0.9879647577078102
0.767	0.9894589537888
0.7675000000000001	0.9909139025166808
0.768	0.9922458769207294
0.7685	0.9933771864823796
0.769	0.9942402479385313
0.7695	0.9947811476203737
0.77	0.9949625077338236
0.7705	0.9947655043755249
0.771	0.9941909285414373
0.7715	0.9932592306990244
0.772	0.9920095421203446
0.7725	0.9904977193894249
0.773	0.9887935095376242
0.7735	0.9869769794602254
0.774	0.985134392200768
0.7745	0.9833537422980025
0.775	0.9817201810907714
0.7755	0.9803115696456849
0.776	0.9791943914041921
0.7765	0.9784202389725792
0.777	0.9780230605644481
0.7775	0.9780173129031047
0.778	0.978397120869865
0.7785	0.9791364922284721
0.779	0.9801905810445009
0.7795	0.9814979387866012
0.78	0.9829836403878048
0.7805	0.984563126465102
0.781	0.9861465648693176
0.7815	0.9876435067822783
0.782	0.9889675961972394
0.7825	0.9900410877188772
0.783	0.9907989364629363
0.7835	0.9911922450226903
0.784	0.9911908849550888
0.7845	0.9907851523858969
0.785	0.9899863669915197
0.7855	0.9888263782352588
0.786	0.987355999496544
0.7865	0.9856424466871506
0.787	0.9837659101801678
0.7875	0.981815434646861
0.788	0.9798843182881943
0.7885	0.9780652689968165
0.789	0.9764455687821799
0.7895	0.975102498557786
0.79	0.9740992630219986
0.7905	0.9734816304428213
0.791	0.9732754659196831
0.7915	0.9734852909746349
0.792	0.9740939494575118
0.7925	0.9750634024547914
0.793	0.9763366161344407
0.7935	0.9778404492944259
0.794	0.9794893947984405
0.7945	0.9811899838427082
0.795	0.9828456264974738
0.7955	0.984361638105421
0.796	0.9856501901990291
0.7965	0.9866349272541329
0.797	0.9872550067573737
0.7975	0.9874683489561604
0.798	0.9872539228387702
0.7985	0.9866129443209445
0.799	0.985568918762625
0.7995	0.9841665199098604
0.8	0.9824693580435367
0.8005	0.9805567483562726
0.801	0.9785196433206846
0.8015	0.9764559372762562
0.802	0.9744653852856334
0.8025	0.9726443996744385
0.803	0.9710809953922938
0.8035	0.9698501489427768
0.804	0.9690098153864836
0.8045	0.9685978148084636
0.805	0.968629755319992
0.8055	0.9690981063896196
0.806	0.9699724768036265
0.8065	0.9712010889144765
0.807	0.9727133783014033
0.8075	0.9744235888053931
0.808	0.9762351802186523
0.8085	0.9780458224916223
0.809	0.97975271848564
0.8095	0.9812579787710484
0.81	0.9824737677882744
0.8105	0.9833269511488905
0.811	0.9837629984878689
0.8115	0.9837489338772025
0.812	0.9832751744811595
0.8125	0.982356155392424
0.8130000000000001	0.9810297014916579
0.8135	0.9793551724649623
0.8140000000000001	0.9774104713958242
0.8145	0.9752880672557567
0.8150000000000001	0.9730902339961893
0.8155	0.9709237510140833
0.8160000000000001	0.9688943392692448
0.8165	0.9671011226601427
0.8170000000000001	0.9656314045367731
0.8175	0.9645560343451504
0.8180000000000001	0.9639256100513441
0.8185	0.9637677196363338
0.8190000000000001	0.9640853717274753
0.8195	0.9648567040594244
0.8200000000000001	0.9660359920999207
0.8205	0.9675559122755268
0.8210000000000001	0.9693309483313964
0.8215	0.9712617689154411
0.8220000000000001	0.9732403526835801
0.8225	0.9751555968379857
0.8230000000000001	0.976899118212697
0.8235	0.9783709442910813
0.8240000000000001	0.9794847955784293
0.8245	0.9801726804408016
0.8250000000000001	0.9803885579191582
0.8255	0.9801108714218583
0.8260000000000001	0.9793438141847262
0.8265	0.9781172529936666
0.8270000000000001	0.9764853065014346
0.8275	0.9745236449072774
0.8280000000000001	0.9723256451222816
0.8285	0.9699975962701122
0.8290000000000001	0.9676532012537955
0.8295	0.9654076584315316
0.8300000000000001	0.9633716311069372
0.8305	0.961645420224644
0.8310000000000001	0.9603136468721802
0.8315	0.9594407262844519
0.8320000000000001	0.9590673752348411
0.8325	0.9592083419718025
0.833	0.9598514849053037
0.8335	0.960958256299113
0.834	0.9624655739047833
0.8345	0.9642889906021772
0.835	0.9663270035108229
0.8355	0.9684662833275728
0.836	0.9705875550595621
0.8365	0.9725718255252935
0.837	0.9743066329531143
0.8375	0.975691990864436
0.838	0.9766457124594351
0.8385	0.9771078322979189
0.839	0.9770438876886811
0.8395	0.9764468805697881
0.84	0.9753378087996626
0.8405	0.9737647301730156
0.841	0.9718003992644603
0.8415	0.9695385923732699
0.842	0.9670893054413129
0.8425	0.9645730701553327
0.843	0.9621146812986267
0.8435	0.9598366611937764
0.844	0.9578528029593265
0.8445	0.9562621323454257
0.845	0.9551436081025153
0.8455	0.9545518440958282
0.846	0.954514084524068
0.8465	0.9550285992557214
0.847	0.956064592756668
0.8475	0.9575636411486006
0.848	0.9594425917184329
0.8485	0.9615977818988807
0.849	0.9639103644394913
0.8495	0.9662524659255608
0.85	0.9684938601812303
0.8505	0.9705088089040615
0.851	0.9721827107670111
0.8515	0.9734182078973563
0.852	0.9741404248261663
0.8525	0.9743010584474524
0.853	0.9738810960686651
0.8535	0.9728920093007709
0.854	0.9713753506958708
0.8545	0.9694007635904305
0.855	0.9670624991901334
0.8555	0.9644746141432696
0.856	0.9617650924968703
0.8565	0.9590691942371617
0.857	0.9565223754288729
0.8575	0.9542531499240101
0.858	0.9523762682695565
0.8585	0.9509865753692102
0.859	0.9501538752456389
0.8595	0.9499190805164943
0.86	0.9502918584831184
0.8605	0.9512499083857434
0.861	0.9527399193900696
0.8615	0.9546801706560724
0.862	0.9569646480219226
0.8625	0.959468470996115
0.863	0.9620543531908667
0.8635	0.9645797628423062
0.864	0.9669044107281354
0.8645	0.968897672811711
0.865	0.9704455555106763
0.8655	0.9714568327329912
0.866	0.9718680247799817
0.8665	0.9716469478756162
0.867	0.9707946364862519
0.8675	0.9693455249884861
0.868	0.967365866259252
0.8685	0.9649504576536729
0.869	0.9622178347183322
0.8695	0.9593041750967405
0.87	0.9563562250284595
0.8705	0.9535236148387556
0.871	0.9509509648880792
0.8715	0.9487701976005269
0.872	0.9470934635058015
0.8725	0.9460070599423873
0.873	0.9455666715546629
0.8735	0.9457941944256225
0.874	0.9466763240299679
0.8745	0.9481649953655054
0.875	0.9501796663911714
0.8755000000000001	0.9526113383590559
0.876	0.9553281139253421
0.8765000000000001	0.9581820109982047
0.877	0.9610166815913206
0.8775000000000001	0.9636756342470321
0.878	0.966010528702144
0.8785000000000001	0.9678891041450682
0.879	0.9692023182312616
0.8795000000000001	0.9698703123426603
0.88	0.9698468775594457
0.8805000000000001	0.9691221725147172
0.881	0.9677235348181705
0.8815000000000001	0.9657143273935317
0.882	0.9631908646821515
0.8825000000000001	0.960277565773717
0.883	0.9571205767179468
0.8835000000000001	0.9538801874501353
0.884	0.9507224354206754
0.8845000000000001	0.9478103344806186
0.885	0.9452951912041178
0.8855000000000001	0.9433084701712403
0.886	0.9419546446103859
0.8865000000000001	0.9413054203212184
0.887	0.941395651325804
0.8875000000000001	0.9422211787199372
0.888	0.9437387241695332
0.8885000000000001	0.9458678616017181
0.889	0.9484949805246963
0.8895000000000001	0.9514790478924342
0.89	0.9546588781910136
0.8905000000000001	0.9578615387059737
0.891	0.9609114532564472
0.8915000000000001	0.963639726607971
0.892	0.9658931956926868
0.8925000000000001	0.9675427237619814
0.893	0.9684902893886613
0.8935000000000001	0.9686744821686437
0.894	0.9680740980944523
0.8945000000000001	0.9667096257801234
0.895	0.9646425249583485
0.8955000000000001	0.9619723152065226
0.896	0.9588316095587338
0.8965	0.9553793383261467
0.897	0.9517925071379031
0.8975	0.9482569145643536
0.898	0.9449573141970453
0.8985	0.9420675403529155
0.899	0.9397411235667861
0.8995	0.9381029010891256
0.9	0.9372420795463537
0.9005	0.9372071340298661
0.901	0.9380028337825821
0.9015	0.9395895741387499
0.902	0.9418850731580353
0.9025	0.9447683658220062
0.903	0.9480859053726405
0.9035	0.9516594669601363
0.904	0.9552954494210091
0.9045	0.9587950921816425
0.905	0.961965070397988
0.9055	0.9646279056396639
0.906	0.9666316333855236
0.9065	0.9678582024299981
0.907	0.9682301435267313
0.9075	0.967715132209951
0.908	0.9663281793394572
0.9085	0.9641313069481877
0.909	0.9612306999823998
0.9095	0.957771459511751
0.91	0.9539302127623442
0.9105	0.9499059528979746
0.911	0.9459095804212989
0.9115	0.9421526928849203
0.912	0.9388362160135777
0.9125	0.9361394845303895
0.913	0.9342103637743706
0.9135	0.9331569541318137
0.914	0.9330413416282369
0.9145	0.9338757535978395
0.915	0.9356213534449662
0.9155	0.9381897695774716
0.916	0.9414473078954271
0.9165	0.9452216524825621
0.917	0.9493107231392728
0.9175	0.9534932385125781
0.918	0.9575404364478756
0.9185	0.9612283343036034
0.919	0.9643498753843252
0.9195	0.966726305733701
0.92	0.9682171588327129
0.9205	0.9687282929363594
0.921	0.96821752368589
0.9215	0.9666975183965292
0.922	0.9642357617339594
0.9225	0.9609515579144327
0.923	0.9570101939008091
0.9235	0.9526145428059535
0.924	0.9479945284717702
0.9245	0.9433949931642232
0.925	0.9390626037174725
0.9255	0.9352324918659422
0.926	0.9321153482105308
0.9265	0.9298856744832366
0.927	0.928671845756209
0.9275	0.928548545300018
0.928	0.9295320142115053
0.9285	0.9315784117493111
0.929	0.9345854180476919
0.9295	0.9383970371246665
0.93	0.9428113840968669
0.9305	0.9475910756516
0.931	0.9524756961476707
0.9315	0.9571956914200337
0.932	0.9614869553529142
0.9325	0.9651053257773896
0.933	0.9678401994626051
0.9335	0.9695265119240069
0.934	0.97005440519493
0.9345	0.9693760220671189
0.935	0.9675090129618666
0.9355	0.9645365140691926
0.936	0.9606035437452112
0.9365	0.9559099584372925
0.937	0.9507002991745691
0.9375	0.9452510345465427
0.9380000000000001	0.9398558563519259
0.9385	0.934809801155428
0.9390000000000001	0.9303930479131018
0.9395	0.9268552737409159
0.9400000000000001	0.9244014342833627
0.9405	0.9231797719981549
0.9410000000000001	0.9232727475962625
0.9415	0.92469144193606
0.9420000000000001	0.9273737951957205
0.9425	0.9311868463717976
0.9430000000000001	0.9359329197458629
0.9435	0.9413594874856702
0.9440000000000001	0.9471722308428023
0.9445	0.9530506379589271
0.9450000000000001	0.9586653245954041
0.9455	0.9636961540789813
0.9460000000000001	0.9678501712420594
0.9465	0.9708783564581015
0.9470000000000001	0.9725902515696517
0.9475	0.9728656081849716
0.9480000000000001	0.9716623561688492
0.9485	0.9690203791178362
0.9490000000000001	0.9650608047135172
0.9495	0.959980759654854
0.9500000000000001	0.954043788568356
0.9505	0.9475663803560614
0.9510000000000001	0.9409012703463093
0.9515	0.9344183795840946
0.9520000000000001	0.928484402314817
0.9525	0.9234421499613357
0.9530000000000001	0.9195907981100866
0.9535	0.9171681587253778
0.9540000000000001	0.916336012860305
0.9545	0.9171693928160728
0.9550000000000001	0.9196505036413075
0.9555	0.9236677317380623
0.9560000000000001	0.9290199154355797
0.9565	0.9354257629918667
0.9570000000000001	0.9425380131454397
0.9575	0.9499616580811071
0.9580000000000001	0.9572753041052321
0.9585	0.9640545457897649
0.9590000000000001	0.9698960870963038
0.9595	0.9744412674740072
0.96	0.9773976481730299
0.9605	0.978557386229306
0.961	0.9778112688941406
0.9615	0.9751574937607863
0.962	0.970704549662723
0.9625	0.9646678673142393
0.963	0.9573602505306308
0.9635	0.9491764505623663
0.964	0.9405725883550429
0.9645	0.9320414430637145
0.965	0.924084891528285
0.9655	0.917184986278036
0.966	0.9117752855607486
0.9665	0.9082140882615313
0.967	0.9067611742124225
0.9675	0.9075595060037459
0.968	0.9106231167694475
0.9685	0.9158320992967951
0.969	0.9229352396053101
0.9695	0.9315604212669046
0.97	0.9412324867755626
0.9705	0.9513978028995949
0.971	0.9614543627333194
0.9715	0.9707858922665694
0.972	0.9787981361247361
0.9725	0.9849552950817312
0.973	0.9888144921872425
0.9735	0.9900561648462483
0.974	0.9885084209475619
0.9745	0.9841636557304229
0.975	0.977186093496337
0.9755	0.9679093791307085
0.976	0.9568238774766811
0.9765	0.9445539177322481
0.977	0.9318258152812889
0.9775	0.9194280824419511
0.978	0.9081657695244393
0.9785	0.8988113263462499
0.979	0.8920547127291211
0.9795	0.8884556897200232
0.98	0.8884012725402614
0.9805	0.8920712100444624
0.981	0.8994140704794792
0.9815	0.9101360651190041
0.982	0.9237041444531012
0.9825	0.9393641792717983
0.983	0.9561742223800366
0.9835	0.9730519737438534
0.984	0.988834685665171
0.9845	1.0023488913906242
0.985	1.0124865676639863
0.9855	1.0182836950740695
0.986	1.0189967018290191
0.9865	1.0141720029285153
0.987	1.0037038055176755
0.9875	0.9878755603481679
0.988	0.9673809051182163
0.9885	0.943320661971576
0.989	0.9171733997755585
0.9895	0.8907382205860336
0.99	0.8660497358633386
0.9905	0.8452666082158465
0.991	0.8305364872029519
0.9915	0.8238415958265847
0.992	0.8268305578048031
0.9925	0.8406432249804008
0.993	0.8657362034107899
0.9935	0.9017174269494824
0.994	0.9471984397073759
0.9945	0.9996729878010937
0.995	1.0554300655697828
0.9955	1.109508708172766
0.996	1.1557005852532616
0.9965	1.1866048613525713
0.997	1.1937378976646016
0.9975	1.1676982422792632
0.998	1.0983850718698367
0.9985	0.9752658973383488
0.999	0.7876870271083488
0.9995	0.5252180957465213
1.0	0.17802001260833095


==> data/wave_equation/optimal_final_time_adjoint.txt <==
x y
0.009900990099009901	0.006980464105146429
0.0148266082889696	0.014383335212788678
0.0197522264789293	0.021336921672049567
0.024677844668888997	0.028140006375856858
0.029603462858848698	0.03534022024626197
0.0345290810488084	0.04212572952578489
0.0394546992387681	0.048661733004822565
0.0443803174287278	0.05559677156824875
0.0493059356186875	0.06220522189063318
0.0542315538086472	0.0684861013348785
0.0591571719986069	0.07514239381835652
0.0640827901885666	0.08154990253236466
0.06900840837852629	0.0875219490856522
0.073934026568486	0.09377696056254735
0.07885964475844569	0.09983235197511629
0.0837852629484054	0.10533101398226234
0.08871088113836509	0.1109705566825347
0.09363649932832478	0.11647209571806377
0.09856211751828449	0.12134170445862262
0.10348773570824418	0.12619247849254214
0.10841335389820389	0.13100441091572032
0.11333897208816358	0.13518715885071667
0.11826459027812329	0.13917409618763865
0.12319020846808298	0.14322245718235616
0.1281158266580427	0.14671549656176466
0.1330414448480024	0.14981328702079263
0.1379670630379621	0.1529983122252855
0.1428926812279218	0.15575986261111785
0.1478182994178815	0.1579367616605738
0.1527439176078412	0.16008837598693554
0.1576695357978009	0.16198964821069203
0.1625951539877606	0.16319895330655956
0.1675207721777203	0.16413159113464598
0.17244639036768	0.16496546643961932
0.17737200855763968	0.16515503373023938
0.1822976267475994	0.1647732917621417
0.1872232449375591	0.1642994354033554
0.1921488631275188	0.16339405073841756
0.19707448131747848	0.16174475791359377
0.2020000995074382	0.15978487945174905
0.2069257176973979	0.15764268964241604
0.21185133588735758	0.15483772871813756
0.21677695407731729	0.15140515531699703
0.221702572267277	0.1478234139081801
0.2266281904572367	0.14387448197140423
0.23155380864719638	0.13918699855377833
0.2364794268371561	0.13405783908117372
0.2414050450271158	0.1287888545801384
0.24633066321707547	0.12302579345499694
0.25125628140703515	0.11653633244939174
0.2561818995969949	0.10974647647658842
0.26110751778695457	0.10277908093969505
0.2660331359769143	0.09525193724148076
0.270958754166874	0.0870571605675379
0.27588437235683366	0.07861924054158798
0.2808099905467934	0.07000609017366723
0.2857356087367531	0.06081387584767475
0.29066122692671276	0.05101598523899999
0.2955868451166725	0.04098294115261953
0.30051246330663217	0.0308225862347468
0.3054380814965919	0.020130956693625756
0.3103636996865516	0.008865128893903484
0.31528931787651127	-0.0026447111054948833
0.320214936066471	-0.01421473876158116
0.3251405542564307	-0.026179627217430713
0.33006617244639036	-0.03870329553970469
0.3349917906363501	-0.05150556554546943
0.3399174088263098	-0.06432055770761531
0.34484302701626945	-0.07730840000949976
0.3497686452062292	-0.09078822075784121
0.35469426339618887	-0.104611661155216
0.3596198815861486	-0.11848974693464548
0.3645454997761083	-0.13229185237384075
0.36947111796606796	-0.14638709951236864
0.3743967361560277	-0.1608318285456884
0.3793223543459874	-0.1755188469333807
0.38424797253594706	-0.19000927540648294
0.3891735907259068	-0.20450470355740602
0.3940992089158665	-0.21909320219631528
0.39902482710582615	-0.23413395289118527
0.4039504452957859	-0.24909984187462123
0.40887606348574557	-0.264056897664985
0.41380168167570525	-0.2785353465821237
0.418727299865665	-0.29341711154722544
0.42365291805562466	-0.3081290290730196
0.4285785362455844	-0.3235835134706147
0.4335041544355441	-0.33798741273752353
0.43842977262550376	-0.35310518511315514
0.4433553908154635	-0.3663585119187069
0.44828100900542317	-0.3821312155898666
0.45320662719538285	-0.3948558035988677
0.4581322453853426	-0.4127440760743321
0.46305786357530226	-0.42234677703519546
0.46798348176526194	-0.44287349721985103
0.4729090999552217	-0.44453452743440386
0.47783471814518136	-0.47585590752076556
0.48276033633514104	-0.4659451779204218
0.4876859545251008	-0.519399370924599
0.49261157271506045	-0.5426086648734283
0.4975371909050202	-0.15557032642519797
0.5024628090949799	0.0019849558442043176
0.5073884272849395	0.0024604709106572794
0.5123140454748992	0.004992023909061289
0.517239663664859	0.0062188348965421004
0.5221652818548187	0.007161898261763392
0.5270909000447783	0.009798730541666863
0.5320165182347381	0.010348644684000027
0.5369421364246978	0.012093080510157353
0.5418677546146574	0.014237767757730991
0.5467933728046172	0.01457429252593249
0.5517189909945769	0.0170767995172936
0.5566446091845365	0.018237483580697423
0.5615702273744962	0.01912262731743222
0.566495845564456	0.02174566041939767
0.5714214637544156	0.022008094153540537
0.5763470819443753	0.024002584597650926
0.5812727001343351	0.02573404776632474
0.5861983183242948	0.026031592785230654
0.5911239365142544	0.02875834297272187
0.5960495547042142	0.02911194267490229
0.6009751728941739	0.030620049760000358
0.6059007910841335	0.03267381472055045
0.6108264092740933	0.032593038645873436
0.615752027464053	0.03529180291421035
0.6206776456540126	0.03561060352721756
0.6256032638439724	0.036852030954450554
0.6305288820339321	0.038935606024456886
0.6354545002238917	0.038579213241472426
0.6403801184138515	0.04130821307285856
0.6453057366038112	0.04128135288298488
0.6502313547937708	0.0426000836662612
0.6551569729837305	0.04436574209507149
0.6600825911736903	0.04385804528790208
0.6650082093636499	0.04666328907991035
0.6699338275536096	0.04596303429649349
0.6748594457435694	0.04779571424376494
0.679785063933529	0.04868078782648009
0.6847106821234887	0.04846410205307887
0.6896363003134485	0.051027354090325404
0.6945619185034081	0.049626300295716096
0.6994875366933678	0.0522746554968738
0.7044131548833276	0.0515802103753134
0.7093387730732873	0.05255940963367882
0.7142643912632469	0.05378806912248495
0.7191900094532067	0.05263560603940761
0.7241156276431664	0.05541862267513687
0.729041245833126	0.05321366502367345
0.7339668640230858	0.055977815670823494
0.7388924822130455	0.05446702327590828
0.7438181004030051	0.05558593996958546
0.7487437185929648	0.056008995379492096
0.7536693367829246	0.05478178682272231
0.7585949549728842	0.05721672635004678
0.7635205731628439	0.05415487029631837
0.7684461913528037	0.0575944692590763
0.7733718095427633	0.05403179232850085
0.778297427732723	0.056981056394527975
0.7832230459226828	0.05439920464824408
0.7881486641126424	0.055529015729107636
0.7930742823026021	0.05498420614975347
0.7979999004925619	0.053570027164075794
0.8029255186825215	0.055432725624298684
0.8078511368724812	0.051441989120913745
0.812776755062441	0.05544028773592661
0.8177023732524006	0.0493864897443932
0.8226279914423603	0.05483899764476921
0.82755360963232	0.04750547909525828
0.8324792278222798	0.0535879473785424
0.8374048460122394	0.045784948688687564
0.8423304642021991	0.05175257375297381
0.8472560823921589	0.04414045874743321
0.8521817005821185	0.04943975832122345
0.8571073187720782	0.04245953090498527
0.862032936962038	0.04677149547564546
0.8669585551519976	0.04064514239909946
0.8718841733419573	0.04384776673388523
0.8768097915319171	0.03861870807139276
0.8817354097218767	0.040741416797193536
0.8866610279118364	0.03634163575981304
0.8915866461017962	0.037501669097405876
0.8965122642917558	0.03379577325890542
0.9014378824817155	0.03414765648617947
0.9063635006716753	0.030984817450571765
0.9112891188616349	0.030694057155012403
0.9162147370515946	0.02793019806816861
0.9211403552415544	0.027141121804367188
0.926065973431514	0.024648936558898854
0.9309915916214737	0.023484834387056345
0.9359172098114334	0.021171005820064592
0.9408428280013931	0.01973314107917924
0.9457684461913528	0.017524492404924256
0.9506940643813125	0.01588123972652813
0.9556196825712722	0.013722096051639505
0.9605453007612319	0.011932784519052001
0.9654709189511916	0.009794773028722035
0.9703965371411514	0.0079194750710352
0.975322155331111	0.005742066376462929
0.9802477735210707	0.0038576941249269265
0.9851733917110305	0.0013578339470064814
0.9900990099009901	-3.525148764521405e-05


==> data/wave_equation/optimal_state_trajectory.txt <==
0.0	0.0	0.0
0.025	0.0	0.0
0.05	0.0	0.0
0.075	0.0	0.0
0.1	0.0	0.0
0.125	0.0	0.0
0.15	0.0	0.0
0.17500000000000002	0.0	0.0
0.2	0.0	0.0
0.225	0.0	0.0
0.25	0.0	0.0
0.275	0.0	0.0
0.3	0.0	0.0
0.325	0.0	0.0
0.35000000000000003	0.0	0.0
0.375	0.0	0.0
0.4	0.0	0.0
0.425	0.0	0.0
0.45	0.0	0.0
0.47500000000000003	0.0	0.0
0.5	0.0	0.0
0.525	0.0	0.0
0.55	0.0	0.0
0.5750000000000001	0.0	0.0
0.6	0.0	0.0
0.625	0.0	0.0
0.65	0.0	0.0
0.675	0.0	0.0
0.7000000000000001	0.0	0.0
0.725	0.0	0.0
0.75	0.0	0.0
0.775	0.0	0.0
0.8	0.0	0.0
0.8250000000000001	0.0	0.0
0.85	0.0	0.0
0.875	0.0	0.0
0.9	0.0	0.0
0.925	0.0	0.0
0.9500000000000001	0.0	0.0
0.975	0.0	0.0
1.0	0.0	0.0
0.0	0.02487562189054726	0.1548981802140847
0.025	0.02487562189054726	0.1527024396566957
0.05	0.02487562189054726	0.14683626494216953
0.075	0.02487562189054726	0.13827121325118594
0.1	0.02487562189054726	0.1278373900872054
0.125	0.02487562189054726	0.11623214511781035
0.15	0.02487562189054726	0.10403045774551654
0.17500000000000002	0.02487562189054726	0.09169635596970578
0.2	0.02487562189054726	0.07959482919896933
0.225	0.02487562189054726	0.06800380150497949
0.25	0.02487562189054726	0.05712582607972366
0.275	0.02487562189054726	0.04709924427691057
0.3	0.02487562189054726	0.03800862394399772
0.325	0.02487562189054726	0.029894352370159867
0.35000000000000003	0.02487562189054726	0.022761309623123158
0.375	0.02487562189054726	0.016586440683931464
0.4	0.02487562189054726	0.011292755584018387
0.425	0.02487562189054726	0.005581106389129283
0.45	0.02487562189054726	-0.0032335731187279836
0.47500000000000003	0.02487562189054726	-0.001881600028002374
0.5	0.02487562189054726	-0.0018421010103811168
0.525	0.02487562189054726	-0.012043074481409307
0.55	0.02487562189054726	-0.03751063884562014
0.5750000000000001	0.02487562189054726	-0.022337585461445948
0.6	0.02487562189054726	-0.004480866133918913
0.625	0.02487562189054726	0.0012235392964726644
0.65	0.02487562189054726	0.006639454261022424
0.675	0.02487562189054726	0.012436115077213674
0.7000000000000001	0.02487562189054726	0.018623582613485137
0.725	0.02487562189054726	0.024641219903705984
0.75	0.02487562189054726	0.030360453118120613
0.775	0.02487562189054726	0.03566363028511756
0.8	0.02487562189054726	0.040292435964216104
0.8250000000000001	0.02487562189054726	0.04402081940236
0.85	0.02487562189054726	0.04687704608744023
0.875	0.02487562189054726	0.049120471447131865
0.9	0.02487562189054726	0.05087375765583684
0.925	0.02487562189054726	0.05180717185363162
0.9500000000000001	0.02487562189054726	0.05252895732423898
0.975	0.02487562189054726	0.052933828674428016
1.0	0.02487562189054726	0.052977631715114465
0.0	0.04975124378109452	0.3060572545878873
0.025	0.04975124378109452	0.3017187767190563
0.05	0.04975124378109452	0.2901280315884411
0.075	0.04975124378109452	0.27320468102160045
0.1	0.04975124378109452	0.252588898007905
0.125	0.04975124378109452	0.22965854847689746
0.15	0.04975124378109452	0.2055497117337005
0.17500000000000002	0.04975124378109452	0.18117924255213316
0.2	0.04975124378109452	0.15726830922366905
0.225	0.04975124378109452	0.13436605104895732
0.25	0.04975124378109452	0.11287268495873681
0.275	0.04975124378109452	0.0930615542202089
0.3	0.04975124378109452	0.07509975313306767
0.325	0.04975124378109452	0.05906708132989391
0.35000000000000003	0.04975124378109452	0.04497311985350374
0.375	0.04975124378109452	0.032753181409177594
0.4	0.04975124378109452	0.021315788130380035
0.425	0.04975124378109452	0.00662244680605537
0.45	0.04975124378109452	0.002292944046397427
0.47500000000000003	0.04975124378109452	-0.006480585380201705
0.5	0.04975124378109452	-0.01178873123179253
0.525	0.04975124378109452	-0.0402357421953098
0.55	0.04975124378109452	-0.04225751672327264
0.5750000000000001	0.04975124378109452	-0.040637608721965195
0.6	0.04975124378109452	-0.016229976218135996
0.625	0.04975124378109452	0.0034333356954151426
0.65	0.04975124378109452	0.014672976627033889
0.675	0.04975124378109452	0.026393076682836646
0.7000000000000001	0.04975124378109452	0.038282172433795024
0.725	0.04975124378109452	0.050200402037649805
0.75	0.04975124378109452	0.06148435921207836
0.775	0.04975124378109452	0.07176933011671655
0.8	0.04975124378109452	0.08068909902335443
0.8250000000000001	0.04975124378109452	0.08799975824015671
0.85	0.04975124378109452	0.09376495988619901
0.875	0.04975124378109452	0.09826665196821076
0.9	0.04975124378109452	0.10133724396602492
0.925	0.04975124378109452	0.1036254117338558
0.9500000000000001	0.04975124378109452	0.10492119581338405
0.975	0.04975124378109452	0.10561145650390887
1.0	0.04975124378109452	0.10593935511712513
0.0	0.07462686567164178	0.44982837600763587
0.025	0.07462686567164178	0.4434518878675031
0.05	0.07462686567164178	0.42641636271439315
0.075	0.07462686567164178	0.40154322807002707
0.1	0.07462686567164178	0.371243132078735
0.125	0.07462686567164178	0.33754119645568326
0.15	0.07462686567164178	0.3021071764581938
0.17500000000000002	0.07462686567164178	0.26628862156294225
0.2	0.07462686567164178	0.2311454705783224
0.225	0.07462686567164178	0.19748482229362976
0.25	0.07462686567164178	0.16589489649262013
0.275	0.07462686567164178	0.13677744008933856
0.3	0.07462686567164178	0.11037804032221919
0.325	0.07462686567164178	0.08681395992217276
0.35000000000000003	0.07462686567164178	0.06608866724963593
0.375	0.07462686567164178	0.047359533708376915
0.4	0.07462686567164178	0.02561697682717507
0.425	0.07462686567164178	0.015501963585154852
0.45	0.07462686567164178	3.874420324795957e-06
0.47500000000000003	0.07462686567164178	-0.006019725471035571
0.5	0.07462686567164178	-0.04565990990609848
0.525	0.07462686567164178	-0.04987565455439037
0.55	0.07462686567164178	-0.044850617341308054
0.5750000000000001	0.07462686567164178	-0.0364641046478534
0.6	0.07462686567164178	-0.029003561478977456
0.625	0.07462686567164178	0.0022229268936924946
0.65	0.07462686567164178	0.025457979636152074
0.675	0.07462686567164178	0.042758436430946595
0.7000000000000001	0.07462686567164178	0.060334030004982594
0.725	0.07462686567164178	0.07751967095292951
0.75	0.07462686567164178	0.09393696775166067
0.775	0.07462686567164178	0.10868975624819432
0.8	0.07462686567164178	0.12140498549517575
0.8250000000000001	0.07462686567164178	0.1320310584312926
0.85	0.07462686567164178	0.14068482398598217
0.875	0.07462686567164178	0.14699838001530113
0.9	0.07462686567164178	0.15173415152530886
0.925	0.07462686567164178	0.15499772234425163
0.9500000000000001	0.07462686567164178	0.15702849001567254
0.975	0.07462686567164178	0.15811864085258664
1.0	0.07462686567164178	0.15847068307430445
0.0	0.09950248756218905	0.5827410360463009
0.025	0.09950248756218905	0.5744804604505653
0.05	0.09950248756218905	0.5524113778696663
0.075	0.09950248756218905	0.5201888747432704
0.1	0.09950248756218905	0.4809358834417922
0.125	0.09950248756218905	0.4372758968140442
0.15	0.09950248756218905	0.3913720396398134
0.17500000000000002	0.09950248756218905	0.3449700274452252
0.2	0.09950248756218905	0.2994429835614245
0.225	0.09950248756218905	0.2558364836124685
0.25	0.09950248756218905	0.2149125511255202
0.275	0.09950248756218905	0.17719163884688374
0.3	0.09950248756218905	0.14299189101689694
0.325	0.09950248756218905	0.11245976775400854
0.35000000000000003	0.09950248756218905	0.0850436467221327
0.375	0.09950248756218905	0.05514999262895274
0.4	0.09950248756218905	0.03723210115409019
0.425	0.09950248756218905	0.014373630866552566
0.45	0.09950248756218905	0.00837674878022109
0.47500000000000003	0.09950248756218905	-0.04113062875066295
0.5	0.09950248756218905	-0.0537801069337677
0.525	0.09950248756218905	-0.05235859626024316
0.55	0.09950248756218905	-0.04376421071191636
0.5750000000000001	0.09950248756218905	-0.03251543061774081
0.6	0.09950248756218905	-0.016673816569917926
0.625	0.09950248756218905	-0.001714699939140643
0.65	0.09950248756218905	0.03577553945130027
0.675	0.09950248756218905	0.06284790986086318
0.7000000000000001	0.09950248756218905	0.08545823198471733
0.725	0.09950248756218905	0.10755575851550744
0.75	0.09950248756218905	0.12812368040252617
0.775	0.09950248756218905	0.14668947541621974
0.8	0.09950248756218905	0.16276618734093454
0.8250000000000001	0.09950248756218905	0.17641437651968545
0.85	0.09950248756218905	0.18719674466837627
0.875	0.09950248756218905	0.19558851611457884
0.9	0.09950248756218905	0.20174786623253785
0.925	0.09950248756218905	0.20591560465813605
0.9500000000000001	0.09950248756218905	0.20870213206713883
0.975	0.09950248756218905	0.2101834369208274
1.0	0.09950248756218905	0.21058867612324958
0.0	0.12437810945273632	0.7015868399847766
0.025	0.12437810945273632	0.6916415799633762
0.05	0.12437810945273632	0.665071668198957
0.075	0.12437810945273632	0.6262776194764129
0.1	0.12437810945273632	0.579019265553382
0.125	0.12437810945273632	0.5264551415988121
0.15	0.12437810945273632	0.4711895259899179
0.17500000000000002	0.12437810945273632	0.41532416025997065
0.2	0.12437810945273632	0.3605122062759036
0.225	0.12437810945273632	0.3080124772195748
0.25	0.12437810945273632	0.25874240578640934
0.275	0.12437810945273632	0.21332858503574004
0.3	0.12437810945273632	0.17215147322441224
0.325	0.12437810945273632	0.13499793249135666
0.35000000000000003	0.12437810945273632	0.09612590962603577
0.375	0.12437810945273632	0.06848325411170529
0.4	0.12437810945273632	0.03793396046441379
0.425	0.12437810945273632	0.030127230755550603
0.45	0.12437810945273632	-0.029266966102574277
0.47500000000000003	0.12437810945273632	-0.05037761851935937
0.5	0.12437810945273632	-0.05248271136158286
0.525	0.12437810945273632	-0.04819583257597916
0.55	0.12437810945273632	-0.03859723819674965
0.5750000000000001	0.12437810945273632	-0.022158775971860865
0.6	0.12437810945273632	-0.003493962966957008
0.625	0.12437810945273632	0.019999488644527764
0.65	0.12437810945273632	0.04249378095752757
0.675	0.12437810945273632	0.08455133995513353
0.7000000000000001	0.12437810945273632	0.11461366859616229
0.725	0.12437810945273632	0.14055184502835433
0.75	0.12437810945273632	0.164576735627158
0.775	0.12437810945273632	0.18611400930284402
0.8	0.12437810945273632	0.205139194098363
0.8250000000000001	0.12437810945273632	0.22092200004227905
0.85	0.12437810945273632	0.233709337502115
0.875	0.12437810945273632	0.24384419892874426
0.9	0.12437810945273632	0.2511939965403854
0.925	0.12437810945273632	0.2564362181388018
0.9500000000000001	0.12437810945273632	0.2597650071767253
0.975	0.12437810945273632	0.26157300504819514
1.0	0.12437810945273632	0.26225722869940193
0.0	0.14925373134328357	0.8034969546386757
0.025	0.14925373134328357	0.7921070800217271
0.05	0.14925373134328357	0.7616777133758668
0.075	0.14925373134328357	0.7172485732753247
0.1	0.14925373134328357	0.6631256318313508
0.125	0.14925373134328357	0.6029262222730173
0.15	0.14925373134328357	0.5396329115848476
0.17500000000000002	0.14925373134328357	0.4756527331152966
0.2	0.14925373134328357	0.4128789813937573
0.225	0.14925373134328357	0.3527533205179776
0.25	0.14925373134328357	0.2963264457733761
0.275	0.14925373134328357	0.24431487120728468
0.3	0.14925373134328357	0.1968985530794983
0.325	0.14925373134328357	0.14862821911132426
0.35000000000000003	0.14925373134328357	0.10966725240205313
0.375	0.14925373134328357	0.0715701377560285
0.4	0.14925373134328357	0.05965344072418445
0.425	0.14925373134328357	-0.009044295677665626
0.45	0.14925373134328357	-0.04102670998866756
0.47500000000000003	0.14925373134328357	-0.04746841236064985
0.5	0.14925373134328357	-0.04598938744109963
0.525	0.14925373134328357	-0.038586998800556854
0.55	0.14925373134328357	-0.025380225818801776
0.5750000000000001	0.14925373134328357	-0.006660547641211423
0.6	0.14925373134328357	0.018031636900588857
0.625	0.14925373134328357	0.043728670012184154
0.65	0.14925373134328357	0.073601108540943
0.675	0.14925373134328357	0.10236696521545155
0.7000000000000001	0.14925373134328357	0.14625390711861305
0.725	0.14925373134328357	0.17695091240609911
0.75	0.14925373134328357	0.20351791649058962
0.775	0.14925373134328357	0.22755834014504797
0.8	0.14925373134328357	0.24835243882582478
0.8250000000000001	0.14925373134328357	0.26585939261640096
0.85	0.14925373134328357	0.28040330423163784
0.875	0.14925373134328357	0.2915941845160093
0.9	0.14925373134328357	0.30022312752309743
0.925	0.14925373134328357	0.306288226655885
0.9500000000000001	0.14925373134328357	0.3101244416596073
0.975	0.14925373134328357	0.31233425522840014
1.0	0.14925373134328357	0.31306567454891693
0.0	0.17412935323383083	0.8860113594683148
0.025	0.17412935323383083	0.8734518118118368
0.05	0.17412935323383083	0.8398975284333176
0.075	0.17412935323383083	0.7909057773219226
0.1	0.17412935323383083	0.7312247285631434
0.125	0.17412935323383083	0.6648431942041382
0.15	0.17412935323383083	0.5950500332911589
0.17500000000000002	0.17412935323383083	0.5244994673216864
0.2	0.17412935323383083	0.4552792210205678
0.225	0.17412935323383083	0.38897900878587033
0.25	0.17412935323383083	0.3267570112899952
0.275	0.17412935323383083	0.2692470389444208
0.3	0.17412935323383083	0.21169758469713157
0.325	0.17412935323383083	0.16040185624229591
0.35000000000000003	0.17412935323383083	0.11537411065951322
0.375	0.17412935323383083	0.0967755962656736
0.4	0.17412935323383083	0.020266450370999726
0.425	0.17412935323383083	-0.02508366833381088
0.45	0.17412935323383083	-0.0368883078417543
0.47500000000000003	0.17412935323383083	-0.038895353019383766
0.5	0.17412935323383083	-0.034040231419193406
0.525	0.17412935323383083	-0.022348169539616616
0.55	0.17412935323383083	-0.00472232128092625
0.5750000000000001	0.17412935323383083	0.017912936554327342
0.6	0.17412935323383083	0.04509404933858858
0.625	0.17412935323383083	0.07682935142474635
0.65	0.17412935323383083	0.1078708822899946
0.675	0.17412935323383083	0.14150469451159034
0.7000000000000001	0.17412935323383083	0.17361480297742657
0.725	0.17412935323383083	0.21589723728194735
0.75	0.17412935323383083	0.2454470677842768
0.775	0.17412935323383083	0.27082367249904005
0.8	0.17412935323383083	0.29271597898435975
0.8250000000000001	0.17412935323383083	0.3116316879561906
0.85	0.17412935323383083	0.32694108841286934
0.875	0.17412935323383083	0.33929537600790943
0.9	0.17412935323383083	0.3486633865049012
0.925	0.17412935323383083	0.35534209738518113
0.9500000000000001	0.17412935323383083	0.35980885046517264
0.975	0.17412935323383083	0.3622077409514026
1.0	0.17412935323383083	0.36299398578459474
0.0	0.1990049751243781	0.9471382293110002
0.025	0.1990049751243781	0.9337121850497585
0.05	0.1990049751243781	0.8978429558290307
0.075	0.1990049751243781	0.845471211491062
0.1	0.1990049751243781	0.7816727034463546
0.125	0.1990049751243781	0.7107114361441997
0.15	0.1990049751243781	0.6361031705294703
0.17500000000000002	0.1990049751243781	0.5606852456731776
0.2	0.1990049751243781	0.48668942064470383
0.225	0.1990049751243781	0.41581495015692793
0.25	0.1990049751243781	0.34921205455854604
0.275	0.1990049751243781	0.2831586635464687
0.3	0.1990049751243781	0.21932752126777313
0.325	0.1990049751243781	0.16841286167577676
0.35000000000000003	0.1990049751243781	0.14057425483523553
0.375	0.1990049751243781	0.058716415398066386
0.4	0.1990049751243781	-0.0024011351400579748
0.425	0.1990049751243781	-0.02052539329357978
0.45	0.1990049751243781	-0.02653316396022799
0.47500000000000003	0.1990049751243781	-0.024746824560722584
0.5	0.1990049751243781	-0.015016427975345978
0.525	0.1990049751243781	0.0014244669934610442
0.55	0.1990049751243781	0.023835028766414277
0.5750000000000001	0.1990049751243781	0.05091740278793724
0.6	0.1990049751243781	0.08168342927588133
0.625	0.1990049751243781	0.11522777439006526
0.65	0.1990049751243781	0.15126068690162728
0.675	0.1990049751243781	0.1843685319590992
0.7000000000000001	0.1990049751243781	0.21802343765663046
0.725	0.1990049751243781	0.2510295838581013
0.75	0.1990049751243781	0.28961563339459345
0.775	0.1990049751243781	0.31594513769335064
0.8	0.1990049751243781	0.3387653114740072
0.8250000000000001	0.1990049751243781	0.3578799552925965
0.85	0.1990049751243781	0.37388723858886375
0.875	0.1990049751243781	0.3867591024706199
0.9	0.1990049751243781	0.39655656770454045
0.925	0.1990049751243781	0.4037534292158054
0.9500000000000001	0.1990049751243781	0.40852381819979383
0.975	0.1990049751243781	0.41112864295259977
1.0	0.1990049751243781	0.4119742715465253
0.0	0.22388059701492538	0.9854020152886813
0.025	0.22388059701492538	0.9714335673230283
0.05	0.22388059701492538	0.9341152439072157
0.075	0.22388059701492538	0.879627714191418
0.1	0.22388059701492538	0.8132517867348028
0.125	0.22388059701492538	0.7394237290732701
0.15	0.22388059701492538	0.6618013366716761
0.17500000000000002	0.22388059701492538	0.5833365753056773
0.2	0.22388059701492538	0.506351328662992
0.225	0.22388059701492538	0.4325687629122196
0.25	0.22388059701492538	0.3595268352083604
0.275	0.22388059701492538	0.28397165957776566
0.3	0.22388059701492538	0.22854844740208557
0.325	0.22388059701492538	0.18929102938713827
0.35000000000000003	0.22388059701492538	0.10547736609899944
0.375	0.22388059701492538	0.02651867399066114
0.4	0.22388059701492538	0.0012372317557597784
0.425	0.22388059701492538	-0.009019609169056095
0.45	0.22388059701492538	-0.010595663571883143
0.47500000000000003	0.22388059701492538	-0.00311371474812739
0.5	0.22388059701492538	0.011814918225635246
0.525	0.22388059701492538	0.03374604766032222
0.55	0.22388059701492538	0.06091389795631717
0.5750000000000001	0.22388059701492538	0.09250970123853677
0.6	0.22388059701492538	0.1267287296076426
0.625	0.22388059701492538	0.16260096654324974
0.65	0.22388059701492538	0.19874327673624428
0.675	0.22388059701492538	0.23490674458836094
0.7000000000000001	0.22388059701492538	0.26731049951893576
0.725	0.22388059701492538	0.29873239393243517
0.75	0.22388059701492538	0.32995798939773063
0.775	0.22388059701492538	0.3632614335390475
0.8	0.22388059701492538	0.38595553798124194
0.8250000000000001	0.22388059701492538	0.40514052625778896
0.85	0.22388059701492538	0.4211887608522054
0.875	0.22388059701492538	0.43401552225628304
0.9	0.22388059701492538	0.4440689130109734
0.925	0.22388059701492538	0.45142803915752894
0.9500000000000001	0.22388059701492538	0.45625421989836273
0.975	0.22388059701492538	0.4589914379916468
1.0	0.22388059701492538	0.4599509921422054
0.0	0.24875621890547264	0.9998790632601495
0.025	0.24875621890547264	0.9857053976389853
0.05	0.24875621890547264	0.9478388115342434
0.075	0.24875621890547264	0.8925507774869645
0.1	0.24875621890547264	0.825199687131437
0.125	0.24875621890547264	0.7502869834925426
0.15	0.24875621890547264	0.6715242005887169
0.17500000000000002	0.24875621890547264	0.5919066650629875
0.2	0.24875621890547264	0.5137702000053914
0.225	0.24875621890547264	0.43602635146848023
0.25	0.24875621890547264	0.3506897507952819
0.275	0.24875621890547264	0.2923446137358809
0.3	0.24875621890547264	0.24028323566637003
0.325	0.24875621890547264	0.158673424227295
0.35000000000000003	0.24875621890547264	0.06040293241233489
0.375	0.24875621890547264	0.027278866839160365
0.4	0.24875621890547264	0.012879623724511926
0.425	0.24875621890547264	0.007984960592711535
0.45	0.24875621890547264	0.01318138023071076
0.47500000000000003	0.24875621890547264	0.02651335579496557
0.5	0.24875621890547264	0.047834195623291234
0.525	0.24875621890547264	0.07498274852096809
0.55	0.24875621890547264	0.10727404393222507
0.5750000000000001	0.24875621890547264	0.14261096553256808
0.6	0.24875621890547264	0.1799747477512763
0.625	0.24875621890547264	0.21719942414936094
0.65	0.24875621890547264	0.25350526303579113
0.675	0.24875621890547264	0.28883365780298453
0.7000000000000001	0.24875621890547264	0.32267888405519696
0.725	0.24875621890547264	0.3516608759370055
0.75	0.24875621890547264	0.3788818613853523
0.775	0.24875621890547264	0.4074582345524455
0.8	0.24875621890547264	0.4345587191006459
0.8250000000000001	0.24875621890547264	0.45337703445933497
0.85	0.24875621890547264	0.46876911165735324
0.875	0.24875621890547264	0.4813351230257068
0.9	0.24875621890547264	0.4911675176582762
0.925	0.24875621890547264	0.498294457033223
0.9500000000000001	0.24875621890547264	0.5030813604897865
0.975	0.24875621890547264	0.5058195276583315
1.0	0.24875621890547264	0.5067497828207694
0.0	0.2736318407960199	0.9902199100196695
0.025	0.2736318407960199	0.9761831665656562
0.05	0.2736318407960199	0.9386823838580824
0.075	0.2736318407960199	0.8839284499960721
0.1	0.2736318407960199	0.8172279928287052
0.125	0.2736318407960199	0.7430389699929144
0.15	0.2736318407960199	0.6650370596436941
0.17500000000000002	0.2736318407960199	0.5861808565011036
0.2	0.2736318407960199	0.5067486787779112
0.225	0.2736318407960199	0.4147136688790784
0.25	0.2736318407960199	0.35509427023023143
0.275	0.2736318407960199	0.29004931850887644
0.3	0.2736318407960199	0.2152743860028224
0.325	0.2736318407960199	0.0971350497759251
0.35000000000000003	0.2736318407960199	0.05564268948331369
0.375	0.2736318407960199	0.037630383049456095
0.4	0.2736318407960199	0.029909049791263364
0.425	0.2736318407960199	0.033104933964789564
0.45	0.2736318407960199	0.04510524140153078
0.47500000000000003	0.2736318407960199	0.06589753234036895
0.5	0.2736318407960199	0.09316531325009843
0.525	0.2736318407960199	0.12614072368053206
0.55	0.2736318407960199	0.162645746269428
0.5750000000000001	0.2736318407960199	0.2014758981572315
0.6	0.2736318407960199	0.24041021470103416
0.625	0.2736318407960199	0.27827666206620916
0.65	0.2736318407960199	0.31449166450274046
0.675	0.2736318407960199	0.3485651922017375
0.7000000000000001	0.2736318407960199	0.3799840381046498
0.725	0.2736318407960199	0.40915005527173054
0.75	0.2736318407960199	0.4340608420283644
0.775	0.2736318407960199	0.45601789879738613
0.8	0.2736318407960199	0.48114641589387785
0.8250000000000001	0.2736318407960199	0.5022857146896563
0.85	0.2736318407960199	0.5168639233862132
0.875	0.2736318407960199	0.5287012474293032
0.9	0.2736318407960199	0.5377882175638864
0.925	0.2736318407960199	0.544486031036545
0.9500000000000001	0.2736318407960199	0.5490338800511192
0.975	0.2736318407960199	0.5515785363439699
1.0	0.2736318407960199	0.5524337143270218
0.0	0.29850746268656714	0.9566577190314197
0.025	0.29850746268656714	0.9430967323863878
0.05	0.29850746268656714	0.9068669889890976
0.075	0.29850746268656714	0.8539688671210828
0.1	0.29850746268656714	0.7895291335165917
0.125	0.29850746268656714	0.7178546491213159
0.15	0.29850746268656714	0.6424940531747534
0.17500000000000002	0.29850746268656714	0.5649734250262405
0.2	0.29850746268656714	0.4703354384668871
0.225	0.29850746268656714	0.41099735562123285
0.25	0.29850746268656714	0.3343398128521559
0.275	0.29850746268656714	0.27108110603949337
0.3	0.29850746268656714	0.13374988674965788
0.325	0.29850746268656714	0.08349747156512809
0.35000000000000003	0.29850746268656714	0.06285641314553984
0.375	0.29850746268656714	0.05334382078333102
0.4	0.29850746268656714	0.055216727987256284
0.425	0.29850746268656714	0.06658073377320642
0.45	0.29850746268656714	0.08723652571514383
0.47500000000000003	0.29850746268656714	0.11506061030496377
0.5	0.29850746268656714	0.14894392206392063
0.525	0.29850746268656714	0.1868789348897279
0.55	0.29850746268656714	0.22726865403366747
0.5750000000000001	0.29850746268656714	0.26803779017641594
0.6	0.29850746268656714	0.3075390280131796
0.625	0.29850746268656714	0.34530520585984714
0.65	0.29850746268656714	0.3807090246414899
0.675	0.29850746268656714	0.4125615547201362
0.7000000000000001	0.29850746268656714	0.44162157832099047
0.725	0.29850746268656714	0.4683125772748823
0.75	0.29850746268656714	0.491664065784037
0.775	0.29850746268656714	0.5118769242426953
0.8	0.29850746268656714	0.5287869575360339
0.8250000000000001	0.29850746268656714	0.5496605834878093
0.85	0.29850746268656714	0.5654220378078548
0.875	0.29850746268656714	0.5759348937396332
0.9	0.29850746268656714	0.5840746467978593
0.925	0.29850746268656714	0.590092354182234
0.9500000000000001	0.29850746268656714	0.5940969542524444
0.975	0.29850746268656714	0.5963374906465114
1.0	0.29850746268656714	0.5971124535420024
0.0	0.3233830845771144	0.90000265206853
0.025	0.3233830845771144	0.8872447725236635
0.05	0.3233830845771144	0.8531606225784417
0.075	0.3233830845771144	0.8033952268437079
0.1	0.3233830845771144	0.7427717352905834
0.125	0.3233830845771144	0.6753413662380859
0.15	0.3233830845771144	0.6036638478612286
0.17500000000000002	0.3233830845771144	0.5112485020385289
0.2	0.3233830845771144	0.45350928233361737
0.225	0.3233830845771144	0.36836505009074594
0.25	0.3233830845771144	0.3208324370229999
0.275	0.3233830845771144	0.1665167999042909
0.3	0.3233830845771144	0.10717866240834349
0.325	0.3233830845771144	0.08533747519454148
0.35000000000000003	0.3233830845771144	0.07566018973170203
0.375	0.3233830845771144	0.07736317098057599
0.4	0.3233830845771144	0.08924617129155527
0.425	0.3233830845771144	0.11057473293962622
0.45	0.3233830845771144	0.13974686034678868
0.47500000000000003	0.3233830845771144	0.17507327049528326
0.5	0.3233830845771144	0.21495905751285338
0.525	0.3233830845771144	0.25726148236356233
0.55	0.3233830845771144	0.3001417376993049
0.5750000000000001	0.3233830845771144	0.3414647944159755
0.6	0.3233830845771144	0.3808774989574682
0.625	0.3233830845771144	0.41768011221404794
0.65	0.3233830845771144	0.4506731264659348
0.675	0.3233830845771144	0.4803411837355417
0.7000000000000001	0.3233830845771144	0.5068720941959914
0.725	0.3233830845771144	0.5297986315836343
0.75	0.3233830845771144	0.5509351413574166
0.775	0.3233830845771144	0.5687071860928854
0.8	0.3233830845771144	0.5837426965815605
0.8250000000000001	0.3233830845771144	0.5960505709856282
0.85	0.3233830845771144	0.6125985046125793
0.875	0.3233830845771144	0.6231412934284535
0.9	0.3233830845771144	0.630083845603513
0.925	0.3233830845771144	0.6350894220287234
0.9500000000000001	0.3233830845771144	0.6383819596727608
0.975	0.3233830845771144	0.6402384835773008
1.0	0.3233830845771144	0.6408933934169707
0.0	0.34825870646766166	0.8216223126204008
0.025	0.34825870646766166	0.8099755041674181
0.05	0.34825870646766166	0.7788597090783063
0.075	0.34825870646766166	0.7334283323610098
0.1	0.34825870646766166	0.678084390594822
0.125	0.34825870646766166	0.6161344387137263
0.15	0.34825870646766166	0.5310578806574516
0.17500000000000002	0.34825870646766166	0.4758661538027598
0.2	0.34825870646766166	0.3871058901782118
0.225	0.34825870646766166	0.3584578354049002
0.25	0.34825870646766166	0.19112824551516416
0.275	0.34825870646766166	0.12232113496420906
0.3	0.34825870646766166	0.10110685966304744
0.325	0.34825870646766166	0.0934405608477402
0.35000000000000003	0.34825870646766166	0.096692585887104
0.375	0.34825870646766166	0.11070858204826213
0.4	0.34825870646766166	0.1339984332794047
0.425	0.34825870646766166	0.16571471684922387
0.45	0.34825870646766166	0.20343642146603394
0.47500000000000003	0.34825870646766166	0.24606012249471
0.5	0.34825870646766166	0.29095771061901327
0.525	0.34825870646766166	0.3364726797502858
0.55	0.34825870646766166	0.38001603143267715
0.5750000000000001	0.34825870646766166	0.42130789792198653
0.6	0.34825870646766166	0.4596609486253755
0.625	0.34825870646766166	0.49386838925195614
0.65	0.34825870646766166	0.5241555462773853
0.675	0.34825870646766166	0.5511963878068646
0.7000000000000001	0.34825870646766166	0.5740545502483503
0.725	0.34825870646766166	0.5942621851675963
0.75	0.34825870646766166	0.611389212307512
0.775	0.34825870646766166	0.6265211536171579
0.8	0.34825870646766166	0.6390295952645284
0.8250000000000001	0.34825870646766166	0.6492997810125588
0.85	0.34825870646766166	0.6570111052178446
0.875	0.34825870646766166	0.6694412290700725
0.9	0.34825870646766166	0.6757429749241165
0.925	0.34825870646766166	0.6795474504516916
0.9500000000000001	0.34825870646766166	0.68204298768714
0.975	0.34825870646766166	0.6834414124332034
1.0	0.34825870646766166	0.6839460032650714
0.0	0.3731343283582089	0.7234087331472498
0.025	0.3731343283582089	0.7131541394989743
0.05	0.3731343283582089	0.6857578071934881
0.075	0.3731343283582089	0.6457571161182868
0.1	0.3731343283582089	0.5968697477948552
0.125	0.3731343283582089	0.5239551555660674
0.15	0.3731343283582089	0.4717746863906962
0.17500000000000002	0.3731343283582089	0.3857278880240215
0.2	0.3731343283582089	0.3774879707287791
0.225	0.3731343283582089	0.20301010065862565
0.25	0.3731343283582089	0.12408883688297531
0.275	0.3731343283582089	0.10565705888320531
0.3	0.3731343283582089	0.10259553153370803
0.325	0.3731343283582089	0.10969977346491969
0.35000000000000003	0.3731343283582089	0.12793425991468502
0.375	0.3731343283582089	0.15499542574672293
0.4	0.3731343283582089	0.19081351233347357
0.425	0.3731343283582089	0.23239446895886323
0.45	0.3731343283582089	0.27890339511661055
0.47500000000000003	0.3731343283582089	0.32740615952480057
0.5	0.3731343283582089	0.3763482255818952
0.525	0.3731343283582089	0.4228251811739958
0.55	0.3731343283582089	0.4664554425809708
0.5750000000000001	0.3731343283582089	0.5066581224845479
0.6	0.3731343283582089	0.542279348285725
0.625	0.3731343283582089	0.5732546837298661
0.65	0.3731343283582089	0.6007746089557024
0.675	0.3731343283582089	0.6235643633954272
0.7000000000000001	0.3731343283582089	0.6434301639804936
0.725	0.3731343283582089	0.6599128056452236
0.75	0.3731343283582089	0.6734530760750592
0.775	0.3731343283582089	0.6850122989501407
0.8	0.3731343283582089	0.694781515599032
0.8250000000000001	0.3731343283582089	0.7019394340794772
0.85	0.3731343283582089	0.7079398319854409
0.875	0.3731343283582089	0.7120426911312343
0.9	0.3731343283582089	0.7206080596880379
0.925	0.3731343283582089	0.7236027812618915
0.9500000000000001	0.3731343283582089	0.7252202568022893
0.975	0.3731343283582089	0.7261289844489763
1.0	0.3731343283582089	0.726469940316665
0.0	0.3980099502487562	0.6077327030805316
0.025	0.3980099502487562	0.5991178611090886
0.05	0.3980099502487562	0.5761023148240303
0.075	0.3980099502487562	0.5424522022931275
0.1	0.3980099502487562	0.485534376960389
0.125	0.3980099502487562	0.4362328573654719
0.15	0.3980099502487562	0.3600940765130973
0.17500000000000002	0.3980099502487562	0.3716152849093319
0.2	0.3980099502487562	0.19776146272324752
0.225	0.3980099502487562	0.10752676326064126
0.25	0.3980099502487562	0.09420008220919275
0.275	0.3980099502487562	0.0986440642346921
0.3	0.3980099502487562	0.11237956755594553
0.325	0.3980099502487562	0.1372887179383545
0.35000000000000003	0.3980099502487562	0.17055008053230677
0.375	0.3980099502487562	0.21240124261623544
0.4	0.3980099502487562	0.25970687239874557
0.425	0.3980099502487562	0.311656634034116
0.45	0.3980099502487562	0.3652413679794303
0.47500000000000003	0.3980099502487562	0.418721193682321
0.5	0.3980099502487562	0.46908998471888164
0.525	0.3980099502487562	0.5157841815271492
0.55	0.3980099502487562	0.5584215876145955
0.5750000000000001	0.3980099502487562	0.5958556049500641
0.6	0.3980099502487562	0.6277061364203971
0.625	0.3980099502487562	0.6557403184740946
0.65	0.3980099502487562	0.6784812413538621
0.675	0.3980099502487562	0.6978919096082784
0.7000000000000001	0.3980099502487562	0.7136853864253754
0.725	0.3980099502487562	0.7261720846697782
0.75	0.3980099502487562	0.7364295928017599
0.775	0.3980099502487562	0.7441825458418823
0.8	0.3980099502487562	0.7501078076624565
0.8250000000000001	0.3980099502487562	0.7550692784410356
0.85	0.3980099502487562	0.7579298205127856
0.875	0.3980099502487562	0.7602089230368771
0.9	0.3980099502487562	0.7615815439123154
0.925	0.3980099502487562	0.7671689014488515
0.9500000000000001	0.3980099502487562	0.7681036057012375
0.975	0.3980099502487562	0.7684961842049196
1.0	0.3980099502487562	0.7686753933348769
0.0	0.4228855721393035	0.4773865400511274
0.025	0.4228855721393035	0.47061940446508693
0.05	0.4228855721393035	0.4525334362536985
0.075	0.4228855721393035	0.4137020799909531
0.1	0.4228855721393035	0.3664214505890741
0.125	0.4228855721393035	0.30737102297510394
0.15	0.4228855721393035	0.33537639917287737
0.17500000000000002	0.4228855721393035	0.1716690853617657
0.2	0.4228855721393035	0.06813986561443554
0.225	0.4228855721393035	0.0619575206594178
0.25	0.4228855721393035	0.07697601490371925
0.275	0.4228855721393035	0.10061923396280713
0.3	0.4228855721393035	0.1348216746768326
0.325	0.4228855721393035	0.17707358140920473
0.35000000000000003	0.4228855721393035	0.22739470855642907
0.375	0.4228855721393035	0.2828205119384338
0.4	0.4228855721393035	0.34207535007784706
0.425	0.4228855721393035	0.4024897229948297
0.45	0.4228855721393035	0.46204241361611886
0.47500000000000003	0.4228855721393035	0.517726730402275
0.5	0.4228855721393035	0.5685119168901668
0.525	0.4228855721393035	0.6143123380416882
0.55	0.4228855721393035	0.6541241681930385
0.5750000000000001	0.4228855721393035	0.687333053476756
0.6	0.4228855721393035	0.7161481772635496
0.625	0.4228855721393035	0.738940442107417
0.65	0.4228855721393035	0.7577767206368438
0.675	0.4228855721393035	0.7727573229226046
0.7000000000000001	0.4228855721393035	0.7840587315679298
0.725	0.4228855721393035	0.792977051155582
0.75	0.4228855721393035	0.7991959587740134
0.775	0.4228855721393035	0.8032396594791809
0.8	0.4228855721393035	0.8057632868902918
0.8250000000000001	0.4228855721393035	0.8072173349370944
0.85	0.4228855721393035	0.8081196752099528
0.875	0.4228855721393035	0.8076105621448831
0.9	0.4228855721393035	0.8072968466926467
0.925	0.4228855721393035	0.8071756612250692
0.9500000000000001	0.4228855721393035	0.8107627756437741
0.975	0.4228855721393035	0.8107693306455738
1.0	0.4228855721393035	0.8107878956289643
0.0	0.44776119402985076	0.335516685797525
0.025	0.44776119402985076	0.33076044036091923
0.05	0.44776119402985076	0.30961174814368314
0.075	0.44776119402985076	0.2625699965015971
0.1	0.44776119402985076	0.22672171543520528
0.125	0.44776119402985076	0.26500202234698905
0.15	0.44776119402985076	0.1220672799728597
0.17500000000000002	0.44776119402985076	0.0026120670641567706
0.2	0.44776119402985076	0.0049100277600927535
0.225	0.44776119402985076	0.03312286089551048
0.25	0.44776119402985076	0.07013065356841373
0.275	0.44776119402985076	0.1167536075901046
0.3	0.44776119402985076	0.171113224059714
0.325	0.44776119402985076	0.23236160233668043
0.35000000000000003	0.44776119402985076	0.2984669632974729
0.375	0.44776119402985076	0.36753220149324106
0.4	0.44776119402985076	0.43715938867308685
0.425	0.44776119402985076	0.5045776624212577
0.45	0.44776119402985076	0.5670069545386924
0.47500000000000003	0.44776119402985076	0.6231743159536899
0.5	0.44776119402985076	0.6734559654404305
0.525	0.44776119402985076	0.7166719322980846
0.55	0.44776119402985076	0.7517764925944498
0.5750000000000001	0.44776119402985076	0.7815272422766405
0.6	0.44776119402985076	0.8046102567483735
0.625	0.44776119402985076	0.8231390274605354
0.65	0.44776119402985076	0.8374674059122599
0.675	0.44776119402985076	0.8473858976642823
0.7000000000000001	0.44776119402985076	0.8545478775111549
0.725	0.44776119402985076	0.858946793905976
0.75	0.44776119402985076	0.8611845741462483
0.775	0.44776119402985076	0.861855637128773
0.8	0.44776119402985076	0.861093448131361
0.8250000000000001	0.44776119402985076	0.8592133647746726
0.85	0.44776119402985076	0.8570126147480034
0.875	0.44776119402985076	0.8551323457158259
0.9	0.44776119402985076	0.8527646158456262
0.925	0.44776119402985076	0.8511684823378285
0.9500000000000001	0.44776119402985076	0.8506631391799833
0.975	0.44776119402985076	0.8530520118508425
1.0	0.44776119402985076	0.8528941474058691
0.0	0.472636815920398	0.18554775382949298
0.025	0.472636815920398	0.17854531962790418
0.05	0.472636815920398	0.1286212545853671
0.075	0.472636815920398	0.11986348692543584
0.1	0.472636815920398	0.15981785050300706
0.125	0.472636815920398	0.04796865668584362
0.15	0.472636815920398	-0.09131807817537055
0.17500000000000002	0.472636815920398	-0.07997573842780237
0.2	0.472636815920398	-0.0356882464068944
0.225	0.472636815920398	0.01758576930358515
0.25	0.472636815920398	0.07889895238160946
0.275	0.472636815920398	0.14847575528812734
0.3	0.472636815920398	0.2242828547009179
0.325	0.472636815920398	0.3043763433498808
0.35000000000000003	0.472636815920398	0.3853993576477582
0.375	0.472636815920398	0.46594636212747764
0.4	0.472636815920398	0.543510804264604
0.425	0.472636815920398	0.6155238616297387
0.45	0.472636815920398	0.6791786591431466
0.47500000000000003	0.472636815920398	0.7347431443445469
0.5	0.472636815920398	0.7816597645887281
0.525	0.472636815920398	0.8195913946964967
0.55	0.472636815920398	0.8517520773413264
0.5750000000000001	0.472636815920398	0.8761485339649991
0.6	0.472636815920398	0.8940436457431157
0.625	0.472636815920398	0.9068819794352044
0.65	0.472636815920398	0.9152883292781356
0.675	0.472636815920398	0.9214426031415225
0.7000000000000001	0.472636815920398	0.9246207820265748
0.725	0.472636815920398	0.924508884277569
0.75	0.472636815920398	0.9220393174457822
0.775	0.472636815920398	0.9184793887721105
0.8	0.472636815920398	0.9147887853421598
0.8250000000000001	0.472636815920398	0.9110283276607509
0.85	0.472636815920398	0.9067390644127287
0.875	0.472636815920398	0.9021052915905067
0.9	0.472636815920398	0.8979692888100727
0.925	0.472636815920398	0.8945180574468166
0.9500000000000001	0.472636815920398	0.8930639626906037
0.975	0.472636815920398	0.8938296458267729
1.0	0.472636815920398	0.8961290326023182
0.0	0.4975124378109453	0.031099862269837197
0.025	0.4975124378109453	-0.026910302186162156
0.05	0.4975124378109453	-0.009990076288229345
0.075	0.4975124378109453	0.0215574869730232
0.1	0.4975124378109453	-0.04778425040290023
0.125	0.4975124378109453	-0.21091410566348992
0.15	0.4975124378109453	-0.19448621445979403
0.17500000000000002	0.4975124378109453	-0.13409983653261603
0.2	0.4975124378109453	-0.060801346987137274
0.225	0.4975124378109453	0.020617616831953848
0.25	0.4975124378109453	0.1087610322779287
0.275	0.4975124378109453	0.19949384736462863
0.3	0.4975124378109453	0.29429940510463826
0.325	0.4975124378109453	0.3915445144468938
0.35000000000000003	0.4975124378109453	0.4889361999729601
0.375	0.4975124378109453	0.579741575728706
0.4	0.4975124378109453	0.6605341674291952
0.425	0.4975124378109453	0.7309044703448648
0.45	0.4975124378109453	0.7947969873622688
0.47500000000000003	0.4975124378109453	0.8507182493492188
0.5	0.4975124378109453	0.8938100519150546
0.525	0.4975124378109453	0.9257893696720786
0.55	0.4975124378109453	0.948469570852295
0.5750000000000001	0.4975124378109453	0.9670690605659917
0.6	0.4975124378109453	0.9833439866829302
0.625	0.4975124378109453	0.9928378711721118
0.65	0.4975124378109453	0.9947375451083351
0.675	0.4975124378109453	0.991369956225124
0.7000000000000001	0.4975124378109453	0.9880858164540394
0.725	0.4975124378109453	0.98750027063953
0.75	0.4975124378109453	0.9860195140925927
0.775	0.4975124378109453	0.9788267508806875
0.8	0.4975124378109453	0.9663611035843004
0.8250000000000001	0.4975124378109453	0.9548989592713599
0.85	0.4975124378109453	0.9502717196669815
0.875	0.4975124378109453	0.9518073519413162
0.9	0.4975124378109453	0.9530031769745826
0.925	0.4975124378109453	0.9477512420551151
0.9500000000000001	0.4975124378109453	0.9359754663177589
0.975	0.4975124378109453	0.9252696994250678
1.0	0.4975124378109453	0.9745220239710078
0.0	0.5223880597014925	0.031099862269837197
0.025	0.5223880597014925	-0.026910302186162156
0.05	0.5223880597014925	-0.009990076288229345
0.075	0.5223880597014925	0.0215574869730232
0.1	0.5223880597014925	-0.04778425040290023
0.125	0.5223880597014925	-0.21091410566348992
0.15	0.5223880597014925	-0.19448621445979403
0.17500000000000002	0.5223880597014925	-0.13409983653261603
0.2	0.5223880597014925	-0.060801346987137274
0.225	0.5223880597014925	0.020617616831953848
0.25	0.5223880597014925	0.1087610322779287
0.275	0.5223880597014925	0.19949384736462863
0.3	0.5223880597014925	0.29429940510463826
0.325	0.5223880597014925	0.3915445144468938
0.35000000000000003	0.5223880597014925	0.4889361999729601
0.375	0.5223880597014925	0.579741575728706
0.4	0.5223880597014925	0.6605341674291952
0.425	0.5223880597014925	0.7309044703448648
0.45	0.5223880597014925	0.7947969873622688
0.47500000000000003	0.5223880597014925	0.8507182493492188
0.5	0.5223880597014925	0.8938100519150546
0.525	0.5223880597014925	0.9257893696720786
0.55	0.5223880597014925	0.948469570852295
0.5750000000000001	0.5223880597014925	0.9670690605659917
0.6	0.5223880597014925	0.9833439866829302
0.625	0.5223880597014925	0.9928378711721118
0.65	0.5223880597014925	0.9947375451083351
0.675	0.5223880597014925	0.991369956225124
0.7000000000000001	0.5223880597014925	0.9880858164540394
0.725	0.5223880597014925	0.98750027063953
0.75	0.5223880597014925	0.9860195140925927
0.775	0.5223880597014925	0.9788267508806875
0.8	0.5223880597014925	0.9663611035843004
0.8250000000000001	0.5223880597014925	0.9548989592713599
0.85	0.5223880597014925	0.9502717196669815
0.875	0.5223880597014925	0.9518073519413162
0.9	0.5223880597014925	0.9530031769745826
0.925	0.5223880597014925	0.9477512420551151
0.9500000000000001	0.5223880597014925	0.9359754663177589
0.975	0.5223880597014925	0.9252696994250678
1.0	0.5223880597014925	0.9745220239710078


==> data/wave_equation/singular_values_optimal_adjoints.txt <==
1	11.302398658235605
2	2.4421959604041255
3	1.0610184889615244
4	0.17419087565716831
5	0.07042226782103246
6	0.02483182237118169
7	0.02020064919364948
8	0.014662165417015214
9	0.012329857802247757
10	0.011151001725711254
11	0.010000502971350888
12	0.008722862312344036
13	0.007555334513857364
14	0.00663030375237443
15	0.00623112941986977
16	0.0059097604277446765
17	0.004756661256661591
18	0.0045340776061751405
19	0.003813145469010867
20	0.0037265035584486675
21	0.0031353231093839773
22	0.0030366378939015535
23	0.0027020746842560867
24	0.002312211247538939
25	0.00221772097704013
26	0.001867873659519136
27	0.001691881292628292
28	0.0015463652038715584
29	0.0014272931312258794
30	0.0013071585431365144
31	0.001166889187431091
32	0.001120752311215883
33	0.0010101789227527265
34	0.0009419367587736864
35	0.0009118182589218478
36	0.0008390443372614583
37	0.0006898957012354302
38	0.0005821072871895597
39	0.0005508903428573807
40	0.0004791092644868357
41	0.00041227507041685684
42	0.0003569857896795308
43	0.00026783435618194456
44	0.00026157242864886923
45	0.00016462745257276708
46	9.238036058899957e-05
47	6.112651549001111e-05
48	5.0755447947827524e-05
49	2.593166370969742e-05
50	1.3989962662505418e-05


==> data/wave_equation/singular_values_optimal_adjoints_comparison.txt <==
1	17.750679813140795	11.941875490300527	7.7522289937269555	11.302398658235605	38.625135548895415	97.47971984314145	
2	7.183814740185235	4.60214369762279	2.0590318551873024	2.4421959604041255	10.46196662690089	22.164484101023522	
3	4.726772635398322	3.211148118095391	1.8837037244200938	1.0610184889615244	4.561558139078001	4.779441647337054	
4	3.4362442203412074	2.468829549212923	1.2218665910891096	0.17419087565716831	1.182548468207505	1.4740770125026057	
5	2.492278229700406	1.9068781109291801	0.9671604064093058	0.07042226782103246	0.4118712872750022	0.503613883867656	
6	1.7960936287897111	1.5566923473679182	0.7043349470685529	0.02483182237118169	0.15526679334257093	0.19409070552267385	
7	1.3905410821848139	1.3220193214620848	0.6277918619049947	0.02020064919364948	0.06481854589921947	0.08340325114648728	
8	0.9798065685646054	1.0493339091030809	0.4232057095808761	0.014662165417015214	0.027101155499110907	0.03624171471879966	
9	0.8541564291664367	0.788404256814533	0.3542366604703302	0.012329857802247757	0.012086464432368625	0.016916722072318806	
10	0.7794485946297162	0.778895254065825	0.27461221073131065	0.011151001725711254	0.005314114818587816	0.007898295369565945	
11	0.5131489223531351	0.5043513918513298	0.19141511960596902	0.010000502971350888	0.002504796584715894	0.003810424217319039	
12	0.3416741095264808	0.31900469149021254	0.16895014781391185	0.008722862312344036	0.0012302671002316283	0.0017392093980815942	
13	0.3372670016963756	0.30146988026955024	0.1574179169811249	0.007555334513857364	0.0007658813603983371	0.0008713950202655486	
14	0.2484192276072769	0.2554620424689945	0.13515127726765971	0.00663030375237443	0.0004818918592291361	0.0004213858312685434	
15	0.2461731184194482	0.23109110397031038	0.1099557091571015	0.00623112941986977	0.0002704875100050793	0.000210178302134941	
16	0.21934688913164874	0.20015152201578348	0.09658969344908906	0.0059097604277446765	0.00019306997589322602	0.00010280152070485512	
17	0.18392908628269342	0.1753243087488256	0.08721335666649005	0.004756661256661591	0.00015906123656496721	5.062490458590694e-05	
18	0.156069183238077	0.14649826081837233	0.07589345974534809	0.0045340776061751405	0.00012041318672009268	2.433149449387881e-05	
19	0.13378648643138383	0.12466580376260762	0.0701684300440896	0.003813145469010867	6.560876438999395e-05	1.2223332040256994e-05	
20	0.11950724595656927	0.10938731680497885	0.06618145157458503	0.0037265035584486675	5.3851571387655706e-05	5.830282570089523e-06	
21	0.10781174873507864	0.09810166050010467	0.05843679695020704	0.0031353231093839773	4.2056756988944535e-05	2.2241154221412587e-06	
22	0.10124759662268672	0.08741094788882935	0.05306089813025372	0.0030366378939015535	3.5416366781849116e-05	8.26379356207838e-07	
23	0.09046918405856351	0.07824836973489781	0.04852890084534858	0.0027020746842560867	2.792337784976987e-05	4.327601611182429e-07	
24	0.07938208487902804	0.06855433722614483	0.04517407988640534	0.002312211247538939	2.4348712964728452e-05	1.0381201450168467e-07	
25	0.07185600258221285	0.06286962038668972	0.041336157693096814	0.00221772097704013	2.2747344042117587e-05	3.894072700778727e-08	
26	0.06692105803919099	0.058111653364193785	0.03966915991332491	0.001867873659519136	1.657507291225686e-05	9.027900714175596e-09	
27	0.054839505989680806	0.05432815670608453	0.032844259572064	0.001691881292628292	1.235121184993442e-05	3.3158679405607275e-09	
28	0.05009785864345231	0.046791225632020046	0.03188059336007467	0.0015463652038715584	7.1437809166271075e-06	1.7744501685555815e-09	
29	0.04066058455184352	0.037803770405230946	0.030292205051379806	0.0014272931312258794	5.136420117410333e-06	1.3749223097797365e-09	
30	0.03612804063395994	0.03205685223282022	0.0275327220253766	0.0013071585431365144	4.355932002640044e-06	1.2570575323691976e-09	
31	0.03202561838328028	0.02588523970426781	0.024845794510163267	0.001166889187431091	3.840313620835939e-06	1.1774549283818272e-09	
32	0.02416036941881621	0.02419462214691185	0.020723293702863216	0.001120752311215883	3.49521240250616e-06	1.034247017365753e-09	
33	0.01926785499587628	0.012246539903806785	0.017659985719671624	0.0010101789227527265	2.7144572319590704e-06	9.135298986193589e-10	
34	0.017981637271398482	0.010439537103609835	0.01520215247319044	0.0009419367587736864	2.2492508352081552e-06	8.24022351180794e-10	
35	0.016587671696188855	0.009174834959043839	0.010601257923375363	0.0009118182589218478	1.4992560004636544e-06	7.515111680752177e-10	
36	0.014190513331392492	0.007800090273475765	0.008000701909630122	0.0008390443372614583	1.103433777865976e-06	7.015003137330206e-10	
37	0.010837876802814011	0.007229744927596912	0.006701538623873239	0.0006898957012354302	8.259847475338703e-07	6.134271071965343e-10	
38	0.007955405176202654	0.005622780279354513	0.004478998902809073	0.0005821072871895597	3.737218005799945e-07	5.922417331525726e-10	
39	0.007280991761896357	0.004268706913143813	0.002129293838312386	0.0005508903428573807	3.2729627422540294e-07	4.902859470955725e-10	
40	0.0056417929214305955	0.0036650934146625165	0.0017694055070768954	0.0004791092644868357	1.6620048085554048e-07	4.6213177962158106e-10	
41	0.005154662781375075	0.0034474261746628787	0.0017034445414905025	0.00041227507041685684	1.5382536554073357e-07	4.359405312997352e-10	
42	0.004642976971659405	0.0027194153697039304	0.0010547833152714187	0.0003569857896795308	3.6611990894072565e-08	3.7175104715324175e-10	
43	0.0036455821057953535	0.0024065883971578213	0.000680422627924584	0.00026783435618194456	2.092068544891136e-08	3.6404148888992645e-10	
44	0.003058055722967637	0.0018244163649861534	0.0006053050579314702	0.00026157242864886923	1.6675126322296532e-08	3.410710593390069e-10	
45	0.002365156144632687	0.0016319465426154792	0.0005375781864252085	0.00016462745257276708	9.077494803782516e-09	3.076338041120415e-10	
46	0.001797165323000027	0.0015526684912994077	0.0005198048141604994	9.238036058899957e-05	4.5154184589870275e-09	2.79549800179505e-10	
47	0.0016982501914019816	0.00083723772468663	0.00045489192048301595	6.112651549001111e-05	1.9652797032037056e-09	2.5823764511083583e-10	
48	0.0011253573515360843	0.0007250316118805347	0.00030664229608203235	5.0755447947827524e-05	7.026443170543364e-10	2.2757903353124634e-10	
49	0.0009388963450207266	0.0005495251512028331	0.00017747540422680154	2.593166370969742e-05	6.382267171889805e-10	1.9455693591674054e-10	
50	0.00039108976649315146	0.0002462502121688361	0.00015504892532291304	1.3989962662505418e-05	4.5227739090169466e-10	1.490766151482466e-10	

